Argus: Interactive a priori Power Analysis

A key challenge HCI researchers face when designing a controlled experiment is choosing the appropriate number of participants, or sample size. A prior power analysis examines the relationships among multiple parameters, including the complexity associated with human participants, e.g., order and fatigue effects, to calculate the statistical power of a given experiment design. We created Argus, a tool that supports interactive exploration of statistical power: Researchers specify experiment design scenarios with varying confounds and effect sizes. Argus then simulates data and visualizes statistical power across these scenarios, which lets researchers interactively weigh various trade-offs and make informed decisions about sample size. We describe the design and implementation of Argus, a usage scenario designing a visualization experiment, and a think-aloud study.

==> VAST 2020 - Argus/anc/S2-Analysis-of-Correll-et-al-2018-and-Smart-et-al-2020/data/Correll2018-data.csv <==
workerId,task,index,rt,v,u,binned,shape,vsup,qV,qU,vError,uError,error,correct,condition
1,One,1,18089,0.7,0.1,continuous,juxtaposed,no,0.7,0.4,0,-0.3,-0.3,0,continuousjuxtaposed
1,One,2,11754,0.2,0.1,discrete,square,no,0.4,0.4,-0.2,-0.3,-0.5,0,discretesquare
1,One,3,8327,0.2,0.1,discrete,square,yes,0.7,0.4,-0.5,-0.3,-0.8,0,vsupdiscretesquare
1,One,4,10606,0.4,0.8,discrete,square,yes,0.3,0.6,0.1,0.2,0.3,0,vsupdiscretesquare
1,One,5,11135,0.3,0.6,continuous,square,no,0.7,0.4,-0.4,0.2,-0.2,0,continuoussquare
1,One,6,9698,0.8,0.4,continuous,square,no,0.8,0.4,0,0,0,1,continuoussquare
1,One,7,8776,0.4,0.8,discrete,arc,yes,0.7,0.1,-0.3,0.7,0.4,0,vsupdiscretearc
1,One,13,3146,0.45,0.1,discrete,arc,yes,0.4,0.4,0.05,-0.3,-0.25,0,vsupdiscretearc
1,One,10,3396,0.1,0.4,continuous,arc,no,0.7,0.4,-0.6,0,-0.6,0,continuousarc
1,One,11,1808,0.2,0.1,continuous,arc,no,0.45,0.1,-0.25,0,-0.25,0,continuousarc
1,One,9,2260,0.7,0.1,discrete,arc,no,0.1,0.4,0.6,-0.3,0.3,0,discretearc
1,One,17,1968,0.4,0.8,discrete,arc,no,0.7,0.1,-0.3,0.7,0.4,0,discretearc
1,One,8,4113,0.7,0.4,discrete,square,no,0.2,0.1,0.5,0.3,0.8,0,discretesquare
1,One,19,2661,0.7,0.1,discrete,square,yes,0.1,0.4,0.6,-0.3,0.3,0,vsupdiscretesquare
1,One,18,4142,0.95,0.1,discrete,juxtaposed,no,0.3,0.6,0.65,-0.5,0.15,0,discretejuxtaposed
1,One,12,2803,0.7,0.1,discrete,square,no,0.3,0.6,0.4,-0.5,-0.1,0,discretesquare
1,One,21,1765,0.4,0.4,discrete,square,no,0.7,0.4,-0.3,0,-0.3,0,discretesquare
1,One,20,1999,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
1,One,15,2324,0.7,0.1,discrete,square,yes,0.95,0.1,-0.25,0,-0.25,0,vsupdiscretesquare
1,One,16,3502,0.1,0.4,discrete,juxtaposed,no,0.4,0.8,-0.3,-0.4,-0.7,0,discretejuxtaposed
1,One,26,1837,0.3,0.6,discrete,arc,yes,0.8,0.6,-0.5,0,-0.5,0,vsupdiscretearc
1,One,25,4033,0.45,0.1,discrete,square,no,0.3,0.6,0.15,-0.5,-0.35,0,discretesquare
1,One,28,3451,0.2,0.1,discrete,juxtaposed,no,0.7,0.1,-0.5,0,-0.5,0,discretejuxtaposed
1,One,27,2138,0.95,0.1,continuous,square,no,0.8,0.6,0.15,-0.5,-0.35,0,continuoussquare
1,One,23,2495,0.2,0.1,continuous,square,no,0.1,0.4,0.1,-0.3,-0.2,0,continuoussquare
1,One,14,21411,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
1,One,29,1842,0.1,0.4,discrete,square,yes,0.95,0.1,-0.85,0.3,-0.55,0,vsupdiscretesquare
1,One,30,1708,0.8,0.6,continuous,arc,no,0.8,0.6,0,0,0,1,continuousarc
1,One,24,1614,0.45,0.1,continuous,arc,no,0.2,0.1,0.25,0,0.25,0,continuousarc
1,One,22,168,0.4,0.4,continuous,arc,no,0.8,0.4,-0.4,0,-0.4,0,continuousarc
1,One,32,2142,0.2,0.1,continuous,juxtaposed,no,0.45,0.1,-0.25,0,-0.25,0,continuousjuxtaposed
1,One,31,2055,0.3,0.6,discrete,arc,no,0.1,0.4,0.2,0.2,0.4,0,discretearc
1,One,38,2541,0.1,0.4,continuous,arc,no,0.95,0.1,-0.85,0.3,-0.55,0,continuousarc
1,One,35,1980,0.1,0.4,discrete,square,yes,0.4,0.8,-0.3,-0.4,-0.7,0,vsupdiscretesquare
1,One,40,2483,0.1,0.4,discrete,juxtaposed,no,0.7,0.4,-0.6,0,-0.6,0,discretejuxtaposed
1,One,36,2461,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
1,One,33,2247,0.8,0.4,discrete,square,no,0.8,0.6,0,-0.2,-0.2,0,discretesquare
1,One,34,2154,0.8,0.6,continuous,arc,no,0.4,0.8,0.4,-0.2,0.2,0,continuousarc
1,One,42,2767,0.8,0.4,discrete,arc,no,0.45,0.1,0.35,0.3,0.65,0,discretearc
1,One,45,1957,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
1,One,44,2044,0.95,0.1,discrete,square,yes,0.7,0.1,0.25,0,0.25,0,vsupdiscretesquare
1,One,43,3450,0.4,0.4,discrete,juxtaposed,no,0.1,0.4,0.3,0,0.3,0,discretejuxtaposed
1,One,47,1978,0.4,0.8,discrete,arc,yes,0.8,0.4,-0.4,0.4,0,1,vsupdiscretearc
1,One,48,2405,0.4,0.4,continuous,square,no,0.3,0.6,0.1,-0.2,-0.1,0,continuoussquare
1,One,49,2009,0.4,0.8,discrete,square,no,0.8,0.6,-0.4,0.2,-0.2,0,discretesquare
1,One,50,1599,0.4,0.4,discrete,arc,yes,0.8,0.4,-0.4,0,-0.4,0,vsupdiscretearc
1,One,41,2574,0.1,0.4,discrete,arc,yes,0.4,0.8,-0.3,-0.4,-0.7,0,vsupdiscretearc
1,One,53,2269,0.45,0.1,discrete,juxtaposed,no,0.4,0.8,0.05,-0.7,-0.65,0,discretejuxtaposed
1,One,46,1784,0.3,0.6,continuous,square,no,0.4,0.8,-0.1,-0.2,-0.3,0,continuoussquare
1,One,51,1583,0.7,0.4,continuous,square,no,0.8,0.6,-0.1,-0.2,-0.3,0,continuoussquare
1,One,52,2006,0.95,0.1,continuous,juxtaposed,no,0.8,0.6,0.15,-0.5,-0.35,0,continuousjuxtaposed
1,One,55,2321,0.3,0.6,continuous,juxtaposed,no,0.4,0.4,-0.1,0.2,0.1,0,continuousjuxtaposed
1,One,58,2907,0.4,0.8,discrete,arc,yes,0.8,0.6,-0.4,0.2,-0.2,0,vsupdiscretearc
1,One,54,1239,0.7,0.4,continuous,juxtaposed,no,0.95,0.1,-0.25,0.3,0.05,0,continuousjuxtaposed
1,One,56,1511,0.3,0.6,discrete,arc,yes,0.45,0.1,-0.15,0.5,0.35,0,vsupdiscretearc
1,One,57,1822,0.95,0.1,continuous,juxtaposed,no,0.8,0.6,0.15,-0.5,-0.35,0,continuousjuxtaposed
1,One,39,1566,0.4,0.4,continuous,square,no,0.8,0.4,-0.4,0,-0.4,0,continuoussquare
1,One,60,1425,0.7,0.4,continuous,juxtaposed,no,0.95,0.1,-0.25,0.3,0.05,0,continuousjuxtaposed
1,One,59,2405,0.7,0.1,discrete,arc,no,0.3,0.6,0.4,-0.5,-0.1,0,discretearc
2,One,1,136662,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
1,One,37,3675,0.8,0.4,discrete,juxtaposed,no,0.7,0.1,0.1,0.3,0.4,0,discretejuxtaposed
1,One,62,1376,0.95,0.1,discrete,arc,no,0.4,0.4,0.55,-0.3,0.25,0,discretearc
1,One,64,1199,0.8,0.6,continuous,arc,no,0.95,0.1,-0.15,0.5,0.35,0,continuousarc
2,One,5,94680,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
1,One,63,2671,0.95,0.1,discrete,square,no,0.8,0.6,0.15,-0.5,-0.35,0,discretesquare
2,One,6,35483,0.7,0.4,discrete,square,yes,0.8,0.4,-0.1,0,-0.1,0,vsupdiscretesquare
2,One,8,33983,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
2,One,9,22152,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
2,One,3,34625,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
1,One,61,1991,0.4,0.8,discrete,square,yes,0.4,0.4,0,0.4,0.4,0,vsupdiscretesquare
2,One,12,38546,0.95,0.1,continuous,arc,no,0.4,0.4,0.55,-0.3,0.25,0,continuousarc
2,One,7,21510,0.45,0.1,discrete,arc,yes,0.4,0.8,0.05,-0.7,-0.65,0,vsupdiscretearc
2,One,4,23623,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
2,One,13,29843,0.7,0.4,discrete,square,no,0.7,0.1,0,0.3,0.3,0,discretesquare
2,One,10,24798,0.8,0.4,discrete,arc,no,0.8,0.6,0,-0.2,-0.2,0,discretearc
2,One,11,25636,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
2,One,18,21708,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
2,One,17,20135,0.45,0.1,continuous,square,no,0.3,0.6,0.15,-0.5,-0.35,0,continuoussquare
2,One,19,20703,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
2,One,14,24308,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
2,One,21,26160,0.7,0.4,continuous,juxtaposed,no,0.8,0.4,-0.1,0,-0.1,0,continuousjuxtaposed
2,One,16,26391,0.45,0.1,continuous,square,no,0.4,0.8,0.05,-0.7,-0.65,0,continuoussquare
2,One,24,20296,0.7,0.1,discrete,arc,yes,0.8,0.6,-0.1,-0.5,-0.6,0,vsupdiscretearc
2,One,23,47435,0.2,0.1,continuous,square,no,0.3,0.6,-0.1,-0.5,-0.6,0,continuoussquare
2,One,2,33276,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
2,One,22,21718,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
2,One,27,40319,0.2,0.1,discrete,juxtaposed,no,0.2,0.1,0,0,0,1,discretejuxtaposed
2,One,29,14300,0.45,0.1,discrete,arc,no,0.4,0.8,0.05,-0.7,-0.65,0,discretearc
2,One,30,24796,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
2,One,26,16737,0.45,0.1,discrete,square,no,0.4,0.8,0.05,-0.7,-0.65,0,discretesquare
2,One,28,23480,0.3,0.6,continuous,juxtaposed,no,0.3,0.6,0,0,0,1,continuousjuxtaposed
2,One,32,11586,0.45,0.1,continuous,square,no,0.4,0.4,0.05,-0.3,-0.25,0,continuoussquare
2,One,20,17056,0.2,0.1,discrete,juxtaposed,no,0.2,0.1,0,0,0,1,discretejuxtaposed
2,One,31,14431,0.95,0.1,continuous,arc,no,0.8,0.4,0.15,-0.3,-0.15,0,continuousarc
2,One,34,14235,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
2,One,37,12084,0.95,0.1,discrete,arc,no,0.8,0.4,0.15,-0.3,-0.15,0,discretearc
2,One,36,10566,0.95,0.1,discrete,square,no,0.8,0.6,0.15,-0.5,-0.35,0,discretesquare
2,One,15,51903,0.4,0.4,continuous,arc,no,0.4,0.8,0,-0.4,-0.4,0,continuousarc
2,One,25,9688,0.45,0.1,discrete,square,no,0.4,0.4,0.05,-0.3,-0.25,0,discretesquare
2,One,39,31313,0.7,0.4,discrete,arc,no,0.7,0.1,0,0.3,0.3,0,discretearc
2,One,40,35941,0.95,0.1,continuous,arc,no,0.4,0.4,0.55,-0.3,0.25,0,continuousarc
2,One,38,21149,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
2,One,42,13635,0.45,0.1,discrete,square,no,0.4,0.8,0.05,-0.7,-0.65,0,discretesquare
2,One,41,26929,0.95,0.1,continuous,square,no,0.8,0.6,0.15,-0.5,-0.35,0,continuoussquare
2,One,33,18513,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
2,One,46,16012,0.7,0.1,discrete,arc,yes,0.8,0.6,-0.1,-0.5,-0.6,0,vsupdiscretearc
2,One,47,10401,0.7,0.1,continuous,arc,no,0.7,0.4,0,-0.3,-0.3,0,continuousarc
2,One,44,32295,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
2,One,35,9660,0.45,0.1,discrete,square,no,0.4,0.4,0.05,-0.3,-0.25,0,discretesquare
2,One,45,18466,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
2,One,43,26116,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
2,One,50,33668,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
2,One,53,17010,0.45,0.1,discrete,arc,yes,0.3,0.6,0.15,-0.5,-0.35,0,vsupdiscretearc
2,One,52,14040,0.7,0.4,continuous,square,no,0.7,0.1,0,0.3,0.3,0,continuoussquare
2,One,49,8895,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
2,One,54,6546,0.2,0.1,discrete,square,no,0.1,0.4,0.1,-0.3,-0.2,0,discretesquare
2,One,55,16668,0.45,0.1,discrete,square,yes,0.4,0.4,0.05,-0.3,-0.25,0,vsupdiscretesquare
2,One,59,11703,0.8,0.4,discrete,arc,no,0.8,0.6,0,-0.2,-0.2,0,discretearc
2,One,56,21775,0.2,0.1,continuous,arc,no,0.1,0.4,0.1,-0.3,-0.2,0,continuousarc
2,One,60,11067,0.1,0.4,discrete,arc,yes,0.2,0.1,-0.1,0.3,0.2,0,vsupdiscretearc
2,One,51,16911,0.7,0.1,discrete,square,yes,0.8,0.6,-0.1,-0.5,-0.6,0,vsupdiscretesquare
2,One,61,6828,0.45,0.1,discrete,arc,no,0.4,0.4,0.05,-0.3,-0.25,0,discretearc
2,One,63,9977,0.45,0.1,continuous,arc,no,0.4,0.4,0.05,-0.3,-0.25,0,continuousarc
2,One,64,15710,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
2,One,57,26299,0.45,0.1,discrete,square,yes,0.7,0.1,-0.25,0,-0.25,0,vsupdiscretesquare
2,One,58,9901,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
3,One,3,5751,0.1,0.4,continuous,juxtaposed,no,0.2,0.1,-0.1,0.3,0.2,0,continuousjuxtaposed
2,One,62,14382,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
2,One,48,17418,0.7,0.4,continuous,square,no,0.4,0.4,0.3,0,0.3,0,continuoussquare
3,One,4,7155,0.8,0.4,discrete,arc,yes,0.7,0.4,0.1,0,0.1,0,vsupdiscretearc
3,One,2,9083,0.2,0.1,continuous,square,no,0.1,0.4,0.1,-0.3,-0.2,0,continuoussquare
3,One,5,40813,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
3,One,9,7350,0.2,0.1,discrete,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,discretejuxtaposed
3,One,8,10604,0.4,0.8,discrete,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,discretejuxtaposed
3,One,12,14023,0.2,0.1,discrete,arc,no,0.2,0.1,0,0,0,1,discretearc
3,One,13,7383,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
3,One,14,6013,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
3,One,10,11324,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
3,One,6,13647,0.7,0.4,continuous,juxtaposed,no,0.7,0.1,0,0.3,0.3,0,continuousjuxtaposed
3,One,7,8771,0.7,0.4,continuous,arc,no,0.45,0.1,0.25,0.3,0.55,0,continuousarc
3,One,18,15564,0.7,0.4,discrete,arc,yes,0.7,0.4,0,0,0,1,vsupdiscretearc
3,One,17,203,0.1,0.4,continuous,square,no,0.7,0.1,-0.6,0.3,-0.3,0,continuoussquare
3,One,16,20792,0.7,0.4,discrete,square,yes,0.7,0.4,0,0,0,1,vsupdiscretesquare
3,One,19,5777,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
3,One,21,15292,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
3,One,20,3576,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
3,One,11,7322,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
3,One,23,6079,0.3,0.6,continuous,arc,no,0.4,0.8,-0.1,-0.2,-0.3,0,continuousarc
3,One,1,8239,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
3,One,22,7679,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
3,One,15,10046,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
3,One,29,7212,0.7,0.1,continuous,square,no,0.8,0.4,-0.1,-0.3,-0.4,0,continuoussquare
3,One,27,13325,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
3,One,24,5561,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
3,One,25,7725,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
3,One,33,201,0.1,0.4,discrete,arc,yes,0.4,0.8,-0.3,-0.4,-0.7,0,vsupdiscretearc
3,One,28,5486,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
3,One,34,6964,0.7,0.1,continuous,arc,no,0.4,0.4,0.3,-0.3,-1.11E-16,0,continuousarc
3,One,32,7824,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
3,One,37,8988,0.4,0.8,discrete,arc,yes,0.4,0.8,0,0,0,1,vsupdiscretearc
3,One,26,3905,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
3,One,39,6621,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
3,One,40,5774,0.3,0.6,discrete,square,yes,0.4,0.4,-0.1,0.2,0.1,0,vsupdiscretesquare
3,One,35,6026,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
3,One,31,7709,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
3,One,41,5939,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
3,One,30,5174,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
3,One,36,8312,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
3,One,43,4850,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
3,One,45,4453,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
3,One,46,15781,0.4,0.8,continuous,square,no,0.4,0.8,0,0,0,1,continuoussquare
3,One,48,14361,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
3,One,49,10502,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
3,One,50,3980,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
3,One,52,266,0.8,0.4,continuous,arc,no,0.95,0.1,-0.15,0.3,0.15,0,continuousarc
3,One,42,4455,0.8,0.4,discrete,arc,no,0.8,0.6,0,-0.2,-0.2,0,discretearc
3,One,38,3757,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
3,One,47,14360,0.45,0.1,continuous,juxtaposed,no,0.2,0.1,0.25,0,0.25,0,continuousjuxtaposed
3,One,44,18573,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
3,One,51,5052,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
3,One,58,240,0.1,0.4,continuous,square,no,0.3,0.6,-0.2,-0.2,-0.4,0,continuoussquare
3,One,55,4003,0.7,0.4,continuous,square,no,0.7,0.4,0,0,0,1,continuoussquare
3,One,53,4759,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
3,One,56,10482,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
3,One,61,8253,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
3,One,62,4211,0.8,0.4,discrete,arc,no,0.8,0.6,0,-0.2,-0.2,0,discretearc
3,One,59,5707,0.4,0.8,discrete,arc,yes,0.4,0.8,0,0,0,1,vsupdiscretearc
3,One,57,6038,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
3,One,60,5329,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
3,One,54,3167,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
4,One,1,2669,0.3,0.6,discrete,arc,yes,0.2,0.1,0.1,0.5,0.6,0,vsupdiscretearc
3,One,64,35952,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
4,One,4,10,0.4,0.4,continuous,square,no,0.2,0.1,0.2,0.3,0.5,0,continuoussquare
4,One,5,759,0.4,0.8,continuous,juxtaposed,no,0.8,0.6,-0.4,0.2,-0.2,0,continuousjuxtaposed
4,One,2,888,0.95,0.1,discrete,juxtaposed,no,0.4,0.4,0.55,-0.3,0.25,0,discretejuxtaposed
4,One,8,571,0.8,0.6,continuous,juxtaposed,no,0.4,0.4,0.4,0.2,0.6,0,continuousjuxtaposed
4,One,6,2565,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
4,One,10,608,0.2,0.1,discrete,arc,no,0.45,0.1,-0.25,0,-0.25,0,discretearc
4,One,12,546,0.7,0.1,discrete,juxtaposed,no,0.2,0.1,0.5,0,0.5,0,discretejuxtaposed
4,One,9,562,0.3,0.6,discrete,arc,no,0.2,0.1,0.1,0.5,0.6,0,discretearc
4,One,13,516,0.95,0.1,discrete,square,no,0.45,0.1,0.5,0,0.5,0,discretesquare
4,One,14,38,0.2,0.1,continuous,arc,no,0.1,0.4,0.1,-0.3,-0.2,0,continuousarc
4,One,3,10,0.7,0.4,continuous,arc,no,0.7,0.4,0,0,0,1,continuousarc
4,One,16,785,0.45,0.1,continuous,juxtaposed,no,0.8,0.4,-0.35,-0.3,-0.65,0,continuousjuxtaposed
4,One,15,498,0.95,0.1,discrete,square,yes,0.1,0.4,0.85,-0.3,0.55,0,vsupdiscretesquare
4,One,11,14760,0.8,0.6,discrete,square,yes,0.3,0.6,0.5,0,0.5,0,vsupdiscretesquare
4,One,7,963,0.4,0.4,discrete,square,no,0.4,0.4,0,0,0,1,discretesquare
4,One,18,1030,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
4,One,22,424,0.8,0.6,continuous,square,no,0.8,0.4,0,0.2,0.2,0,continuoussquare
4,One,20,685,0.3,0.6,discrete,juxtaposed,no,0.8,0.4,-0.5,0.2,-0.3,0,discretejuxtaposed
3,One,63,6806,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
4,One,24,264999,0.4,0.8,continuous,square,no,0.7,0.1,-0.3,0.7,0.4,0,continuoussquare
4,One,19,481,0.2,0.1,continuous,arc,no,0.4,0.4,-0.2,-0.3,-0.5,0,continuousarc
4,One,17,34,0.4,0.8,continuous,square,no,0.8,0.6,-0.4,0.2,-0.2,0,continuoussquare
4,One,21,2296,0.7,0.4,discrete,arc,yes,0.4,0.4,0.3,0,0.3,0,vsupdiscretearc
4,One,26,621,0.4,0.4,discrete,square,no,0.1,0.4,0.3,0,0.3,0,discretesquare
4,One,23,723,0.4,0.4,discrete,square,no,0.7,0.4,-0.3,0,-0.3,0,discretesquare
4,One,30,585,0.1,0.4,discrete,arc,no,0.8,0.6,-0.7,-0.2,-0.9,0,discretearc
4,One,27,9445,0.3,0.6,continuous,arc,no,0.8,0.4,-0.5,0.2,-0.3,0,continuousarc
4,One,33,689,0.45,0.1,continuous,square,no,0.3,0.6,0.15,-0.5,-0.35,0,continuoussquare
4,One,25,594,0.4,0.4,discrete,square,yes,0.7,0.4,-0.3,0,-0.3,0,vsupdiscretesquare
4,One,29,620,0.4,0.8,continuous,juxtaposed,no,0.7,0.4,-0.3,0.4,0.1,0,continuousjuxtaposed
4,One,34,32275,0.45,0.1,discrete,juxtaposed,no,0.7,0.1,-0.25,0,-0.25,0,discretejuxtaposed
4,One,32,874,0.8,0.6,discrete,juxtaposed,no,0.1,0.4,0.7,0.2,0.9,0,discretejuxtaposed
4,One,35,8824,0.8,0.6,discrete,arc,yes,0.7,0.1,0.1,0.5,0.6,0,vsupdiscretearc
4,One,36,762,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
4,One,31,570,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
4,One,40,828,0.4,0.4,continuous,square,no,0.8,0.4,-0.4,0,-0.4,0,continuoussquare
4,One,28,26159,0.7,0.1,continuous,juxtaposed,no,0.3,0.6,0.4,-0.5,-0.1,0,continuousjuxtaposed
4,One,41,994,0.8,0.6,discrete,square,no,0.7,0.4,0.1,0.2,0.3,0,discretesquare
4,One,37,693,0.7,0.1,discrete,arc,no,0.4,0.8,0.3,-0.7,-0.4,0,discretearc
4,One,44,14094,0.7,0.1,continuous,arc,no,0.1,0.4,0.6,-0.3,0.3,0,continuousarc
4,One,45,646,0.1,0.4,continuous,juxtaposed,no,0.7,0.1,-0.6,0.3,-0.3,0,continuousjuxtaposed
4,One,38,791,0.7,0.4,continuous,juxtaposed,no,0.1,0.4,0.6,0,0.6,0,continuousjuxtaposed
4,One,46,14701,0.8,0.6,continuous,arc,no,0.8,0.4,0,0.2,0.2,0,continuousarc
4,One,43,1499,0.3,0.6,discrete,square,no,0.4,0.4,-0.1,0.2,0.1,0,discretesquare
4,One,48,880,0.2,0.1,discrete,square,yes,0.3,0.6,-0.1,-0.5,-0.6,0,vsupdiscretesquare
4,One,51,14285,0.7,0.1,discrete,arc,yes,0.2,0.1,0.5,0,0.5,0,vsupdiscretearc
4,One,49,15447,0.7,0.1,discrete,square,no,0.7,0.4,0,-0.3,-0.3,0,discretesquare
4,One,50,1083,0.7,0.1,discrete,square,yes,0.95,0.1,-0.25,0,-0.25,0,vsupdiscretesquare
4,One,53,12719,0.7,0.4,discrete,arc,no,0.1,0.4,0.6,0,0.6,0,discretearc
4,One,54,3806,0.1,0.4,continuous,square,no,0.4,0.8,-0.3,-0.4,-0.7,0,continuoussquare
4,One,55,671,0.4,0.4,discrete,arc,yes,0.7,0.1,-0.3,0.3,1.11E-16,0,vsupdiscretearc
4,One,57,852,0.95,0.1,discrete,arc,yes,0.8,0.6,0.15,-0.5,-0.35,0,vsupdiscretearc
4,One,52,9661,0.4,0.4,discrete,square,no,0.4,0.8,0,-0.4,-0.4,0,discretesquare
4,One,47,24451,0.8,0.6,discrete,arc,yes,0.1,0.4,0.7,0.2,0.9,0,vsupdiscretearc
4,One,58,873,0.4,0.8,discrete,arc,no,0.3,0.6,0.1,0.2,0.3,0,discretearc
4,One,56,1126,0.8,0.6,discrete,arc,yes,0.8,0.4,0,0.2,0.2,0,vsupdiscretearc
4,One,62,19942,0.7,0.1,continuous,juxtaposed,no,0.7,0.4,0,-0.3,-0.3,0,continuousjuxtaposed
4,One,42,302,0.7,0.4,continuous,arc,no,0.2,0.1,0.5,0.3,0.8,0,continuousarc
4,One,61,740,0.7,0.4,discrete,square,yes,0.3,0.6,0.4,-0.2,0.2,0,vsupdiscretesquare
4,One,39,690,0.95,0.1,discrete,square,yes,0.4,0.4,0.55,-0.3,0.25,0,vsupdiscretesquare
4,One,60,23149,0.4,0.8,discrete,juxtaposed,no,0.4,0.4,0,0.4,0.4,0,discretejuxtaposed
4,One,59,7091,0.4,0.8,continuous,arc,no,0.1,0.4,0.3,0.4,0.7,0,continuousarc
4,One,64,717,0.8,0.6,continuous,square,no,0.3,0.6,0.5,0,0.5,0,continuoussquare
5,One,2,11489,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
5,One,5,15875,0.7,0.4,continuous,arc,no,0.3,0.6,0.4,-0.2,0.2,0,continuousarc
4,One,63,1507,0.7,0.1,discrete,square,yes,0.95,0.1,-0.25,0,-0.25,0,vsupdiscretesquare
5,One,6,7924,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
5,One,1,14563,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
5,One,10,14302,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
5,One,8,13393,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
5,One,3,11242,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
5,One,7,13965,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
5,One,12,29465,0.4,0.4,continuous,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,continuousjuxtaposed
5,One,9,9840,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
5,One,11,13306,0.8,0.6,continuous,arc,no,0.4,0.8,0.4,-0.2,0.2,0,continuousarc
5,One,15,21141,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
5,One,13,8699,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
5,One,14,14385,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
5,One,20,9979,0.3,0.6,continuous,square,no,0.3,0.6,0,0,0,1,continuoussquare
5,One,16,13722,0.4,0.4,continuous,arc,no,0.4,0.4,0,0,0,1,continuousarc
5,One,4,22772,0.7,0.4,discrete,arc,yes,0.7,0.1,0,0.3,0.3,0,vsupdiscretearc
5,One,19,10592,0.2,0.1,discrete,arc,no,0.2,0.1,0,0,0,1,discretearc
5,One,22,16838,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
5,One,17,21368,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
5,One,18,8096,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
5,One,23,13014,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
5,One,25,8980,0.2,0.1,discrete,arc,no,0.2,0.1,0,0,0,1,discretearc
5,One,27,11865,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
5,One,30,7789,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
5,One,28,23265,0.8,0.6,continuous,square,no,0.8,0.6,0,0,0,1,continuoussquare
5,One,26,11221,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
5,One,24,8637,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
5,One,34,8293,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
5,One,33,13220,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
5,One,35,9853,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
5,One,32,9100,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
5,One,29,22398,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
5,One,36,7519,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
5,One,21,11796,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
5,One,39,7030,0.4,0.8,discrete,juxtaposed,no,0.4,0.8,0,0,0,1,discretejuxtaposed
5,One,38,4475,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
5,One,41,17830,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
5,One,37,23653,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
5,One,45,6505,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
5,One,44,4861,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
5,One,46,11209,0.4,0.8,continuous,square,no,0.4,0.8,0,0,0,1,continuoussquare
5,One,48,6838,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
5,One,31,15525,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
5,One,42,25735,0.7,0.4,continuous,juxtaposed,no,0.7,0.4,0,0,0,1,continuousjuxtaposed
5,One,43,12613,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
5,One,47,7210,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
5,One,53,9428,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
5,One,49,9050,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
5,One,50,6828,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
5,One,51,8647,0.7,0.4,continuous,juxtaposed,no,0.7,0.4,0,0,0,1,continuousjuxtaposed
5,One,52,4419,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
5,One,40,6612,0.8,0.4,discrete,square,no,0.8,0.4,0,0,0,1,discretesquare
5,One,58,13749,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
5,One,56,4397,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
5,One,59,5413,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
5,One,54,8187,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
5,One,61,5372,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
5,One,63,9555,0.4,0.4,continuous,arc,no,0.3,0.6,0.1,-0.2,-0.1,0,continuousarc
5,One,64,9055,0.3,0.6,continuous,arc,no,0.4,0.8,-0.1,-0.2,-0.3,0,continuousarc
5,One,55,6055,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
5,One,62,8517,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
6,One,3,6951,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
5,One,57,7405,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
6,One,6,208,0.95,0.1,continuous,juxtaposed,no,0.7,0.1,0.25,0,0.25,0,continuousjuxtaposed
6,One,2,20504,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
5,One,60,6869,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
6,One,1,20256,0.8,0.4,continuous,juxtaposed,no,0.8,0.4,0,0,0,1,continuousjuxtaposed
6,One,5,9261,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
6,One,11,10683,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
6,One,12,8856,0.1,0.4,continuous,juxtaposed,no,0.4,0.8,-0.3,-0.4,-0.7,0,continuousjuxtaposed
6,One,9,11444,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
6,One,10,15846,0.8,0.6,continuous,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,continuousjuxtaposed
6,One,13,6260,0.7,0.4,discrete,juxtaposed,no,0.8,0.4,-0.1,0,-0.1,0,discretejuxtaposed
6,One,15,7564,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
6,One,16,4835,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
6,One,21,4132,0.7,0.4,discrete,juxtaposed,no,0.8,0.4,-0.1,0,-0.1,0,discretejuxtaposed
6,One,8,4201,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
6,One,23,5840,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
6,One,7,8130,0.4,0.4,continuous,square,no,0.3,0.6,0.1,-0.2,-0.1,0,continuoussquare
6,One,18,5647,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
6,One,17,4301,0.3,0.6,discrete,juxtaposed,no,0.8,0.6,-0.5,0,-0.5,0,discretejuxtaposed
6,One,22,13004,0.4,0.4,discrete,arc,yes,0.4,0.8,0,-0.4,-0.4,0,vsupdiscretearc
6,One,24,4069,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
6,One,14,72683,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
6,One,20,5326,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
6,One,25,10828,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
6,One,28,8852,0.1,0.4,discrete,arc,yes,0.2,0.1,-0.1,0.3,0.2,0,vsupdiscretearc
6,One,30,6516,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
6,One,26,3973,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
6,One,31,7560,0.4,0.4,continuous,arc,no,0.4,0.4,0,0,0,1,continuousarc
6,One,4,8875,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
6,One,29,6258,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
6,One,19,5720,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
6,One,33,4956,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
6,One,27,9221,0.1,0.4,discrete,juxtaposed,no,0.1,0.4,0,0,0,1,discretejuxtaposed
6,One,35,14685,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
6,One,34,11309,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
6,One,39,7676,0.4,0.4,discrete,square,no,0.4,0.4,0,0,0,1,discretesquare
6,One,37,6373,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
6,One,32,6739,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
6,One,38,8284,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
6,One,43,11733,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
6,One,41,4663,0.7,0.4,continuous,square,no,0.7,0.1,0,0.3,0.3,0,continuoussquare
6,One,42,3381,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
6,One,44,4915,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
6,One,36,5996,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
6,One,47,7059,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
6,One,46,5764,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
6,One,50,5267,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
6,One,52,4272,0.1,0.4,continuous,square,no,0.2,0.1,-0.1,0.3,0.2,0,continuoussquare
6,One,40,10428,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
6,One,48,4909,0.7,0.4,discrete,square,no,0.7,0.4,0,0,0,1,discretesquare
6,One,51,5862,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
6,One,54,7197,0.1,0.4,discrete,arc,no,0.3,0.6,-0.2,-0.2,-0.4,0,discretearc
6,One,49,5076,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
6,One,45,11765,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
6,One,55,8668,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
6,One,58,7341,0.45,0.1,discrete,juxtaposed,no,0.4,0.4,0.05,-0.3,-0.25,0,discretejuxtaposed
6,One,57,3641,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
6,One,61,4917,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
6,One,56,8198,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
6,One,62,7507,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
6,One,64,4725,0.95,0.1,continuous,square,no,0.8,0.4,0.15,-0.3,-0.15,0,continuoussquare
6,One,53,16742,0.7,0.4,continuous,juxtaposed,no,0.4,0.8,0.3,-0.4,-0.1,0,continuousjuxtaposed
6,One,63,5199,0.7,0.4,continuous,square,no,0.8,0.4,-0.1,0,-0.1,0,continuoussquare
7,One,4,7161,0.2,0.1,discrete,arc,no,0.2,0.1,0,0,0,1,discretearc
6,One,60,7669,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
7,One,3,24592,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
6,One,59,4829,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
7,One,7,9607,0.95,0.1,continuous,square,no,0.8,0.4,0.15,-0.3,-0.15,0,continuoussquare
7,One,6,8651,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
7,One,9,26767,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
7,One,10,95855,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
7,One,1,20054,0.4,0.4,continuous,square,no,0.1,0.4,0.3,0,0.3,0,continuoussquare
7,One,5,14064,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
7,One,2,8708,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
7,One,12,9727,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
7,One,15,9301,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
7,One,16,7363,0.4,0.4,continuous,arc,no,0.45,0.1,-0.05,0.3,0.25,0,continuousarc
7,One,13,9427,0.4,0.8,discrete,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,discretejuxtaposed
7,One,14,11338,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
7,One,11,843656,0.8,0.6,discrete,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,discretejuxtaposed
7,One,8,7262,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
7,One,18,15769,0.4,0.4,discrete,juxtaposed,no,0.2,0.1,0.2,0.3,0.5,0,discretejuxtaposed
7,One,19,26335,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
7,One,17,14173,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
7,One,21,78255,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
7,One,23,13052,0.45,0.1,continuous,arc,no,0.4,0.4,0.05,-0.3,-0.25,0,continuousarc
7,One,20,6443,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
7,One,24,154538,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
7,One,22,8504,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
7,One,29,13368,0.45,0.1,discrete,juxtaposed,no,0.4,0.8,0.05,-0.7,-0.65,0,discretejuxtaposed
7,One,28,12953,0.4,0.4,continuous,square,no,0.45,0.1,-0.05,0.3,0.25,0,continuoussquare
7,One,25,9303,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
7,One,32,9926,0.8,0.6,continuous,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,continuousjuxtaposed
7,One,33,7660,0.3,0.6,discrete,arc,yes,0.1,0.4,0.2,0.2,0.4,0,vsupdiscretearc
7,One,31,5809,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
7,One,26,6804,0.4,0.4,discrete,juxtaposed,no,0.45,0.1,-0.05,0.3,0.25,0,discretejuxtaposed
7,One,35,6633,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
7,One,30,6033,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
7,One,37,5981,0.4,0.4,discrete,arc,no,0.3,0.6,0.1,-0.2,-0.1,0,discretearc
7,One,39,7160,0.8,0.4,discrete,square,yes,0.8,0.6,0,-0.2,-0.2,0,vsupdiscretesquare
7,One,41,292342,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
7,One,36,8053,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
7,One,38,14265,0.8,0.4,continuous,arc,no,0.7,0.4,0.1,0,0.1,0,continuousarc
7,One,42,7878,0.7,0.4,continuous,juxtaposed,no,0.8,0.4,-0.1,0,-0.1,0,continuousjuxtaposed
7,One,44,4984,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
7,One,45,6200,0.4,0.4,discrete,square,no,0.45,0.1,-0.05,0.3,0.25,0,discretesquare
7,One,34,5969,0.95,0.1,continuous,square,no,0.8,0.4,0.15,-0.3,-0.15,0,continuoussquare
7,One,47,6811,0.8,0.4,continuous,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,continuousjuxtaposed
7,One,40,5208,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
7,One,43,6212,0.7,0.4,discrete,square,no,0.7,0.4,0,0,0,1,discretesquare
7,One,49,6284,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
7,One,50,6990,0.1,0.4,continuous,arc,no,0.2,0.1,-0.1,0.3,0.2,0,continuousarc
7,One,27,7855,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
7,One,54,11657,0.3,0.6,discrete,square,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretesquare
7,One,48,9354,0.2,0.1,continuous,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,continuousjuxtaposed
7,One,55,13238,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
7,One,52,13153,0.4,0.4,continuous,arc,no,0.3,0.6,0.1,-0.2,-0.1,0,continuousarc
7,One,53,7102,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
7,One,58,18063,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
7,One,56,14469,0.7,0.4,discrete,arc,yes,0.7,0.4,0,0,0,1,vsupdiscretearc
7,One,60,14079,0.1,0.4,discrete,juxtaposed,no,0.2,0.1,-0.1,0.3,0.2,0,discretejuxtaposed
7,One,61,4790,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
7,One,57,6973,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
7,One,51,846272,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
7,One,46,8489,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
7,One,62,11880,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
8,One,2,51479,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
8,One,3,39444,0.4,0.4,continuous,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,continuousjuxtaposed
7,One,63,7366,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
8,One,1,45344,0.7,0.4,discrete,arc,yes,0.7,0.4,0,0,0,1,vsupdiscretearc
8,One,7,13620,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
8,One,5,24051,0.3,0.6,discrete,arc,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretearc
7,One,59,8963,0.2,0.1,discrete,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,discretejuxtaposed
7,One,64,18644,0.7,0.4,discrete,square,yes,0.4,0.4,0.3,0,0.3,0,vsupdiscretesquare
8,One,4,62221,0.4,0.8,continuous,arc,no,0.3,0.6,0.1,0.2,0.3,0,continuousarc
8,One,6,69308,0.8,0.6,continuous,juxtaposed,no,0.7,0.1,0.1,0.5,0.6,0,continuousjuxtaposed
8,One,11,20769,0.3,0.6,discrete,square,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretesquare
8,One,10,9482,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
8,One,12,217419,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
8,One,9,15824,0.4,0.4,discrete,arc,no,0.3,0.6,0.1,-0.2,-0.1,0,discretearc
8,One,16,19699,0.2,0.1,continuous,arc,no,0.1,0.4,0.1,-0.3,-0.2,0,continuousarc
8,One,13,21221,0.8,0.6,continuous,arc,no,0.4,0.8,0.4,-0.2,0.2,0,continuousarc
8,One,8,14942,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
8,One,17,25143,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
8,One,19,10742,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
8,One,21,12962,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
8,One,22,25308,0.8,0.6,continuous,square,no,0.8,0.6,0,0,0,1,continuoussquare
8,One,14,70718,0.4,0.4,continuous,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,continuousjuxtaposed
8,One,15,30990,0.4,0.8,discrete,juxtaposed,no,0.4,0.4,0,0.4,0.4,0,discretejuxtaposed
8,One,20,23686,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
8,One,24,21973,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
8,One,26,24812,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
8,One,25,17610,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
8,One,23,26005,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
8,One,27,51215,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
8,One,32,11871,0.4,0.4,discrete,square,no,0.4,0.4,0,0,0,1,discretesquare
8,One,30,8025,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
8,One,33,7600,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
8,One,31,104516,0.7,0.4,discrete,arc,yes,0.7,0.4,0,0,0,1,vsupdiscretearc
8,One,28,13129,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
8,One,34,8969,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
8,One,29,16777,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
8,One,36,25572,0.8,0.4,continuous,juxtaposed,no,0.7,0.4,0.1,0,0.1,0,continuousjuxtaposed
8,One,37,12622,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
8,One,39,16258,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
8,One,35,7259,0.8,0.6,discrete,arc,no,0.8,0.6,0,0,0,1,discretearc
8,One,38,11534,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
8,One,18,22462,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
8,One,40,21915,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
8,One,42,12352,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
8,One,43,13142,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
8,One,45,30960,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
8,One,48,19245,0.4,0.8,continuous,square,no,0.4,0.8,0,0,0,1,continuoussquare
8,One,44,80850,0.8,0.4,continuous,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,continuousjuxtaposed
8,One,46,17011,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
8,One,47,8144,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
8,One,41,17480,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
8,One,51,15789,0.7,0.1,discrete,juxtaposed,no,0.95,0.1,-0.25,0,-0.25,0,discretejuxtaposed
8,One,49,14978,0.4,0.8,continuous,square,no,0.4,0.8,0,0,0,1,continuoussquare
8,One,55,14020,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
8,One,50,17186,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
8,One,56,14425,0.4,0.4,discrete,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,discretejuxtaposed
8,One,54,11088,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
8,One,59,33357,0.8,0.4,continuous,arc,no,0.7,0.4,0.1,0,0.1,0,continuousarc
8,One,57,20740,0.1,0.4,discrete,juxtaposed,no,0.1,0.4,0,0,0,1,discretejuxtaposed
8,One,58,8507,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
8,One,60,7806,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
8,One,53,8055,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
8,One,61,7748,0.8,0.4,discrete,square,no,0.8,0.4,0,0,0,1,discretesquare
9,One,2,7523,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
8,One,63,22351,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
9,One,1,25709,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
8,One,52,9805,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
9,One,5,13553,0.8,0.4,discrete,square,yes,0.1,0.4,0.7,0,0.7,0,vsupdiscretesquare
9,One,7,73609,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
8,One,62,12535,0.8,0.4,discrete,square,no,0.8,0.4,0,0,0,1,discretesquare
9,One,4,7548,0.3,0.6,continuous,juxtaposed,no,0.95,0.1,-0.65,0.5,-0.15,0,continuousjuxtaposed
9,One,9,7731,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
9,One,6,13521,0.8,0.4,continuous,juxtaposed,no,0.7,0.4,0.1,0,0.1,0,continuousjuxtaposed
9,One,3,16708,0.7,0.4,discrete,juxtaposed,no,0.8,0.6,-0.1,-0.2,-0.3,0,discretejuxtaposed
13,One,22,13199,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
13,One,24,7875,0.4,0.4,discrete,arc,no,0.45,0.1,-0.05,0.3,0.25,0,discretearc
13,One,26,5765,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
13,One,21,7856,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
12,One,59,36197,0.7,0.4,continuous,juxtaposed,no,0.7,0.4,0,0,0,1,continuousjuxtaposed
13,One,28,7192,0.2,0.1,discrete,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,discretejuxtaposed
13,One,30,12070,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
13,One,29,10609,0.7,0.4,continuous,juxtaposed,no,0.8,0.4,-0.1,0,-0.1,0,continuousjuxtaposed
13,One,27,16161,0.95,0.1,continuous,arc,no,0.8,0.4,0.15,-0.3,-0.15,0,continuousarc
13,One,31,9028,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
13,One,34,6107,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
13,One,32,7352,0.8,0.6,continuous,juxtaposed,no,0.7,0.4,0.1,0.2,0.3,0,continuousjuxtaposed
13,One,35,5396,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
9,One,10,10159,0.95,0.1,continuous,arc,no,0.8,0.6,0.15,-0.5,-0.35,0,continuousarc
13,One,37,6815,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
8,One,64,9596,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
13,One,38,6801,0.1,0.4,discrete,arc,no,0.3,0.6,-0.2,-0.2,-0.4,0,discretearc
13,One,39,6306,0.4,0.4,continuous,square,no,0.4,0.8,0,-0.4,-0.4,0,continuoussquare
9,One,8,7561,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
13,One,41,8470,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
13,One,33,6390,0.7,0.4,discrete,square,no,0.7,0.4,0,0,0,1,discretesquare
13,One,42,6903,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
13,One,40,12724,0.8,0.4,continuous,arc,no,0.8,0.4,0,0,0,1,continuousarc
13,One,43,8996,0.7,0.4,continuous,juxtaposed,no,0.8,0.4,-0.1,0,-0.1,0,continuousjuxtaposed
13,One,44,4262,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
13,One,45,7500,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
13,One,49,4903,0.1,0.4,continuous,square,no,0.2,0.1,-0.1,0.3,0.2,0,continuoussquare
13,One,36,5644,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
13,One,47,8003,0.95,0.1,discrete,square,no,0.8,0.4,0.15,-0.3,-0.15,0,discretesquare
9,One,11,7679,0.1,0.4,continuous,juxtaposed,no,0.2,0.1,-0.1,0.3,0.2,0,continuousjuxtaposed
13,One,50,9457,0.4,0.8,discrete,arc,yes,0.4,0.8,0,0,0,1,vsupdiscretearc
13,One,52,20950,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
13,One,53,5562,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
13,One,54,4418,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
13,One,48,8061,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
13,One,46,13614,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
13,One,56,7168,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
13,One,51,7813,0.8,0.6,continuous,square,no,0.8,0.4,0,0.2,0.2,0,continuoussquare
13,One,60,6030,0.3,0.6,discrete,arc,no,0.4,0.4,-0.1,0.2,0.1,0,discretearc
13,One,62,308340,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
13,One,59,11558,0.4,0.8,discrete,square,no,0.3,0.6,0.1,0.2,0.3,0,discretesquare
13,One,55,10361,0.4,0.8,discrete,arc,no,0.4,0.8,0,0,0,1,discretearc
13,One,61,7068,0.8,0.4,discrete,square,no,0.8,0.4,0,0,0,1,discretesquare
13,One,63,4701,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
13,One,57,10877,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
13,One,58,5805,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
14,One,4,12445,0.45,0.1,continuous,square,no,0.4,0.4,0.05,-0.3,-0.25,0,continuoussquare
14,One,1,25967,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
13,One,64,5795,0.2,0.1,discrete,juxtaposed,no,0.2,0.1,0,0,0,1,discretejuxtaposed
14,One,5,7292,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
14,One,7,29045,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
14,One,10,21138,0.3,0.6,continuous,juxtaposed,no,0.3,0.6,0,0,0,1,continuousjuxtaposed
14,One,3,7390,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
14,One,11,8162,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
14,One,13,51862,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
14,One,6,8487,0.4,0.4,continuous,square,no,0.3,0.6,0.1,-0.2,-0.1,0,continuoussquare
14,One,8,10573,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
14,One,14,9902,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
14,One,12,6449,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
14,One,2,12715,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
14,One,15,9744,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
14,One,18,12040,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
14,One,17,15211,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
9,One,13,8012,0.45,0.1,continuous,square,no,0.2,0.1,0.25,0,0.25,0,continuoussquare
9,One,12,11418,0.4,0.8,continuous,square,no,0.3,0.6,0.1,0.2,0.3,0,continuoussquare
14,One,20,7212,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
14,One,19,17034,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
14,One,9,5460,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
14,One,16,21403,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
14,One,23,13587,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
14,One,25,15832,0.8,0.4,continuous,square,no,0.8,0.4,0,0,0,1,continuoussquare
14,One,24,9809,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
14,One,26,8363,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
14,One,22,22011,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
14,One,28,16187,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
14,One,27,5540,0.7,0.4,discrete,square,no,0.7,0.4,0,0,0,1,discretesquare
14,One,32,7835,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
14,One,33,12470,0.8,0.6,discrete,square,no,0.8,0.4,0,0.2,0.2,0,discretesquare
9,One,14,8540,0.4,0.4,discrete,juxtaposed,no,0.4,0.8,0,-0.4,-0.4,0,discretejuxtaposed
14,One,30,8399,0.4,0.8,discrete,arc,no,0.4,0.8,0,0,0,1,discretearc
14,One,31,16889,0.3,0.6,continuous,juxtaposed,no,0.3,0.6,0,0,0,1,continuousjuxtaposed
14,One,21,17253,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
14,One,35,11238,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
14,One,36,12953,0.8,0.4,continuous,square,no,0.8,0.6,0,-0.2,-0.2,0,continuoussquare
14,One,34,8475,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
14,One,39,7074,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
14,One,38,15027,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
14,One,37,40415,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
14,One,40,8487,0.8,0.6,continuous,arc,no,0.8,0.6,0,0,0,1,continuousarc
14,One,43,14907,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
14,One,29,5498,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
14,One,42,10395,0.95,0.1,discrete,juxtaposed,no,0.95,0.1,0,0,0,1,discretejuxtaposed
14,One,46,7238,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
14,One,48,5700,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
14,One,49,19507,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
14,One,45,6254,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
14,One,41,10598,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
14,One,47,7759,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
14,One,51,12242,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
14,One,44,6803,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
14,One,52,13449,0.8,0.4,continuous,arc,no,0.8,0.4,0,0,0,1,continuousarc
9,One,15,5168,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
14,One,53,12747,0.8,0.4,discrete,square,no,0.8,0.4,0,0,0,1,discretesquare
14,One,56,6873,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
14,One,55,25303,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
14,One,59,4424,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
14,One,50,7586,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
14,One,62,6227,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
14,One,54,11811,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
14,One,60,4437,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
14,One,57,7345,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
14,One,58,6020,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
14,One,64,25724,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
14,One,63,12116,0.4,0.8,discrete,arc,no,0.4,0.8,0,0,0,1,discretearc
15,One,3,18804,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
14,One,61,6090,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
15,One,4,7703,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
15,One,6,13365,0.4,0.4,continuous,square,no,0.7,0.4,-0.3,0,-0.3,0,continuoussquare
15,One,2,24966,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
15,One,9,18738,0.7,0.4,discrete,square,yes,0.7,0.4,0,0,0,1,vsupdiscretesquare
15,One,10,9116,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
15,One,1,21297,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
9,One,16,44180,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
15,One,12,13288,0.1,0.4,continuous,arc,no,0.3,0.6,-0.2,-0.2,-0.4,0,continuousarc
15,One,7,10774,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
15,One,8,11310,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
9,One,17,6023,0.8,0.6,discrete,arc,no,0.8,0.6,0,0,0,1,discretearc
15,One,5,30672,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
15,One,16,38674,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
15,One,17,9056,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
15,One,18,12388,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
15,One,15,33341,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
15,One,19,12406,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
15,One,13,558794,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
15,One,20,10704,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
15,One,11,41334,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
15,One,23,11366,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
15,One,24,5780,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
15,One,14,10821,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
15,One,26,24936,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
15,One,28,18193,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
15,One,25,11480,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
15,One,29,6303,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
15,One,31,19194,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
15,One,30,5592,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
15,One,33,11501,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
15,One,22,8116,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
15,One,21,9191,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
15,One,34,13040,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
15,One,36,7240,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
15,One,35,37704,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
15,One,32,10357,0.95,0.1,continuous,arc,no,0.8,0.6,0.15,-0.5,-0.35,0,continuousarc
15,One,27,36898,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
15,One,39,115797,0.7,0.1,discrete,arc,no,0.7,0.4,0,-0.3,-0.3,0,discretearc
15,One,37,8642,0.4,0.4,continuous,arc,no,0.45,0.1,-0.05,0.3,0.25,0,continuousarc
15,One,43,101767,0.3,0.6,continuous,square,no,0.4,0.8,-0.1,-0.2,-0.3,0,continuoussquare
15,One,41,9813,0.7,0.4,continuous,juxtaposed,no,0.8,0.4,-0.1,0,-0.1,0,continuousjuxtaposed
15,One,40,21207,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
15,One,45,15456,0.8,0.6,continuous,arc,no,0.8,0.6,0,0,0,1,continuousarc
15,One,44,106297,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
15,One,46,23502,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
15,One,48,7753,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
15,One,38,18929,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
15,One,49,8491,0.8,0.4,continuous,square,no,0.8,0.6,0,-0.2,-0.2,0,continuoussquare
9,One,18,27202,0.7,0.4,continuous,square,no,0.7,0.1,0,0.3,0.3,0,continuoussquare
15,One,51,20816,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
15,One,52,9752,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
15,One,42,101337,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
15,One,54,12809,0.8,0.4,discrete,square,yes,0.7,0.4,0.1,0,0.1,0,vsupdiscretesquare
15,One,55,8733,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
15,One,57,10038,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
15,One,47,5405,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
15,One,53,7385,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
15,One,56,9887,0.4,0.4,discrete,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,discretejuxtaposed
15,One,50,14285,0.7,0.1,discrete,arc,no,0.7,0.4,0,-0.3,-0.3,0,discretearc
15,One,60,8919,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
15,One,61,16581,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
15,One,62,36086,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
15,One,58,6446,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
16,One,1,1966,0.3,0.6,discrete,arc,no,0.1,0.4,0.2,0.2,0.4,0,discretearc
15,One,64,11381,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
15,One,59,8735,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
15,One,63,8070,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
16,One,4,492,0.8,0.4,discrete,arc,yes,0.45,0.1,0.35,0.3,0.65,0,vsupdiscretearc
16,One,2,504,0.4,0.8,discrete,square,yes,0.2,0.1,0.2,0.7,0.9,0,vsupdiscretesquare
16,One,5,837,0.45,0.1,discrete,arc,no,0.7,0.4,-0.25,-0.3,-0.55,0,discretearc
16,One,6,385,0.95,0.1,discrete,square,yes,0.7,0.4,0.25,-0.3,-0.05,0,vsupdiscretesquare
16,One,10,887,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
16,One,9,571,0.2,0.1,discrete,square,yes,0.95,0.1,-0.75,0,-0.75,0,vsupdiscretesquare
16,One,3,605,0.45,0.1,continuous,juxtaposed,no,0.4,0.4,0.05,-0.3,-0.25,0,continuousjuxtaposed
16,One,7,458,0.45,0.1,continuous,arc,no,0.2,0.1,0.25,0,0.25,0,continuousarc
16,One,8,397,0.8,0.4,continuous,square,no,0.4,0.4,0.4,0,0.4,0,continuoussquare
9,One,19,36658,0.8,0.6,discrete,square,no,0.8,0.4,0,0.2,0.2,0,discretesquare
16,One,14,448,0.8,0.6,continuous,arc,no,0.8,0.6,0,0,0,1,continuousarc
16,One,12,468,0.3,0.6,continuous,square,no,0.45,0.1,-0.15,0.5,0.35,0,continuoussquare
9,One,20,5152,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
9,One,23,6570,0.3,0.6,continuous,square,no,0.3,0.6,0,0,0,1,continuoussquare
9,One,21,7583,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
9,One,24,6371,0.8,0.6,discrete,juxtaposed,no,0.95,0.1,-0.15,0.5,0.35,0,discretejuxtaposed
16,One,11,452,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
9,One,22,10515,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
16,One,13,495,0.4,0.4,discrete,arc,no,0.4,0.8,0,-0.4,-0.4,0,discretearc
9,One,28,40683,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
9,One,26,5869,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
9,One,30,7344,0.4,0.8,discrete,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,discretejuxtaposed
9,One,32,5177,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
9,One,29,5959,0.4,0.8,continuous,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,continuousjuxtaposed
9,One,25,8900,0.7,0.4,discrete,square,no,0.7,0.1,0,0.3,0.3,0,discretesquare
9,One,27,7288,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
9,One,31,4798,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
9,One,36,4169,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
9,One,37,12341,0.8,0.6,continuous,arc,no,0.4,0.8,0.4,-0.2,0.2,0,continuousarc
9,One,40,5073,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
9,One,41,3892,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
9,One,35,9545,0.3,0.6,discrete,square,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretesquare
9,One,43,4086,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
9,One,33,6015,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
9,One,34,13768,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
9,One,46,5029,0.45,0.1,discrete,juxtaposed,no,0.4,0.4,0.05,-0.3,-0.25,0,discretejuxtaposed
9,One,44,6863,0.8,0.4,continuous,square,no,0.7,0.4,0.1,0,0.1,0,continuoussquare
9,One,39,3897,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
9,One,47,4111,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
9,One,48,8581,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
9,One,42,7411,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
9,One,51,6940,0.1,0.4,discrete,square,yes,0.2,0.1,-0.1,0.3,0.2,0,vsupdiscretesquare
9,One,52,5208,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
9,One,53,6052,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
9,One,38,6487,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
9,One,49,9475,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
9,One,54,5271,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
9,One,55,5547,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
9,One,50,5393,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
9,One,58,6718,0.3,0.6,continuous,square,no,0.4,0.4,-0.1,0.2,0.1,0,continuoussquare
9,One,60,5963,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
9,One,45,5260,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
9,One,56,5607,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
9,One,57,5650,0.7,0.4,continuous,arc,no,0.8,0.6,-0.1,-0.2,-0.3,0,continuousarc
9,One,63,2796,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
9,One,59,5338,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
9,One,64,6322,0.3,0.6,continuous,square,no,0.4,0.4,-0.1,0.2,0.1,0,continuoussquare
10,One,4,13499,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
9,One,62,3417,0.95,0.1,discrete,juxtaposed,no,0.95,0.1,0,0,0,1,discretejuxtaposed
9,One,61,5900,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
10,One,6,11698,0.7,0.4,discrete,square,no,0.45,0.1,0.25,0.3,0.55,0,discretesquare
10,One,7,6065,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
10,One,5,786505,0.3,0.6,discrete,juxtaposed,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretejuxtaposed
10,One,10,12231,0.4,0.4,continuous,arc,no,0.45,0.1,-0.05,0.3,0.25,0,continuousarc
10,One,3,17529,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
10,One,2,7986,0.8,0.4,discrete,arc,no,0.8,0.6,0,-0.2,-0.2,0,discretearc
10,One,1,13811,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
10,One,9,6517,0.8,0.6,discrete,arc,no,0.8,0.6,0,0,0,1,discretearc
10,One,8,9309,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
10,One,15,4073,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
10,One,13,6922,0.7,0.4,discrete,juxtaposed,no,0.7,0.1,0,0.3,0.3,0,discretejuxtaposed
10,One,14,4362,0.8,0.4,discrete,arc,yes,0.7,0.1,0.1,0.3,0.4,0,vsupdiscretearc
10,One,11,6725,0.8,0.6,discrete,arc,yes,0.4,0.4,0.4,0.2,0.6,0,vsupdiscretearc
10,One,12,6484,0.4,0.4,discrete,juxtaposed,no,0.45,0.1,-0.05,0.3,0.25,0,discretejuxtaposed
10,One,16,10104,0.7,0.1,discrete,square,no,0.45,0.1,0.25,0,0.25,0,discretesquare
10,One,20,2869,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
10,One,21,6895,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
10,One,18,4733,0.8,0.4,discrete,arc,yes,0.8,0.6,0,-0.2,-0.2,0,vsupdiscretearc
10,One,17,3021,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
10,One,23,5654,0.7,0.4,discrete,square,yes,0.7,0.4,0,0,0,1,vsupdiscretesquare
10,One,19,4654,0.1,0.4,discrete,arc,no,0.2,0.1,-0.1,0.3,0.2,0,discretearc
10,One,24,5081,0.45,0.1,continuous,arc,no,0.4,0.8,0.05,-0.7,-0.65,0,continuousarc
10,One,28,5042,0.45,0.1,continuous,arc,no,0.4,0.8,0.05,-0.7,-0.65,0,continuousarc
10,One,22,6977,0.45,0.1,continuous,square,no,0.3,0.6,0.15,-0.5,-0.35,0,continuoussquare
10,One,26,6549,0.7,0.4,continuous,square,no,0.8,0.6,-0.1,-0.2,-0.3,0,continuoussquare
10,One,25,5094,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
10,One,27,27355,0.8,0.6,discrete,juxtaposed,no,0.7,0.4,0.1,0.2,0.3,0,discretejuxtaposed
10,One,32,4581,0.1,0.4,discrete,arc,no,0.2,0.1,-0.1,0.3,0.2,0,discretearc
10,One,30,5163,0.7,0.1,discrete,square,no,0.1,0.4,0.6,-0.3,0.3,0,discretesquare
10,One,29,5917,0.4,0.8,discrete,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,discretejuxtaposed
10,One,31,6274,0.3,0.6,continuous,juxtaposed,no,0.45,0.1,-0.15,0.5,0.35,0,continuousjuxtaposed
10,One,33,6134,0.45,0.1,continuous,square,no,0.3,0.6,0.15,-0.5,-0.35,0,continuoussquare
10,One,37,6557,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
10,One,40,2952,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
10,One,38,3341,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
10,One,42,10290,0.45,0.1,discrete,square,no,0.3,0.6,0.15,-0.5,-0.35,0,discretesquare
10,One,36,3305,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
10,One,35,3313,0.8,0.4,discrete,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,discretejuxtaposed
10,One,34,6137,0.8,0.6,discrete,arc,no,0.95,0.1,-0.15,0.5,0.35,0,discretearc
10,One,41,5878,0.7,0.4,continuous,arc,no,0.7,0.1,0,0.3,0.3,0,continuousarc
10,One,45,6121,0.95,0.1,continuous,square,no,0.8,0.6,0.15,-0.5,-0.35,0,continuoussquare
10,One,47,3405,0.8,0.6,discrete,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,discretejuxtaposed
10,One,44,3641,0.1,0.4,continuous,arc,no,0.2,0.1,-0.1,0.3,0.2,0,continuousarc
10,One,39,14849,0.1,0.4,continuous,juxtaposed,no,0.3,0.6,-0.2,-0.2,-0.4,0,continuousjuxtaposed
10,One,48,7703,0.45,0.1,continuous,square,no,0.3,0.6,0.15,-0.5,-0.35,0,continuoussquare
10,One,52,5706,0.7,0.1,continuous,arc,no,0.8,0.4,-0.1,-0.3,-0.4,0,continuousarc
10,One,49,4833,0.95,0.1,continuous,square,no,0.8,0.6,0.15,-0.5,-0.35,0,continuoussquare
10,One,46,4105,0.45,0.1,discrete,square,yes,0.3,0.6,0.15,-0.5,-0.35,0,vsupdiscretesquare
10,One,43,4628,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
10,One,50,4310,0.45,0.1,discrete,square,yes,0.4,0.4,0.05,-0.3,-0.25,0,vsupdiscretesquare
10,One,51,3589,0.4,0.8,continuous,juxtaposed,no,0.45,0.1,-0.05,0.7,0.65,0,continuousjuxtaposed
10,One,58,5893,0.8,0.6,continuous,juxtaposed,no,0.7,0.4,0.1,0.2,0.3,0,continuousjuxtaposed
10,One,56,3277,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
10,One,53,3513,0.7,0.4,discrete,arc,yes,0.8,0.4,-0.1,0,-0.1,0,vsupdiscretearc
10,One,55,3929,0.4,0.4,discrete,square,yes,0.45,0.1,-0.05,0.3,0.25,0,vsupdiscretesquare
10,One,57,4552,0.7,0.4,continuous,square,no,0.7,0.1,0,0.3,0.3,0,continuoussquare
10,One,59,2609,0.7,0.4,discrete,square,no,0.7,0.1,0,0.3,0.3,0,discretesquare
10,One,61,4213,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
10,One,63,2577,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
10,One,64,4902,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
10,One,62,5586,0.95,0.1,discrete,arc,yes,0.8,0.6,0.15,-0.5,-0.35,0,vsupdiscretearc
10,One,54,4317,0.4,0.4,discrete,arc,yes,0.2,0.1,0.2,0.3,0.5,0,vsupdiscretearc
11,One,5,16123,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
11,One,2,21913,0.7,0.1,discrete,square,yes,0.8,0.6,-0.1,-0.5,-0.6,0,vsupdiscretesquare
11,One,3,20112,0.7,0.4,discrete,square,no,0.4,0.4,0.3,0,0.3,0,discretesquare
11,One,6,17212,0.4,0.4,continuous,square,no,0.3,0.6,0.1,-0.2,-0.1,0,continuoussquare
11,One,4,23386,0.4,0.4,discrete,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,discretejuxtaposed
10,One,60,3705,0.2,0.1,continuous,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,continuousjuxtaposed
11,One,10,21822,0.7,0.1,continuous,juxtaposed,no,0.95,0.1,-0.25,0,-0.25,0,continuousjuxtaposed
11,One,9,6054,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
11,One,1,21780,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
11,One,11,15460,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
11,One,8,13068,0.45,0.1,continuous,square,no,0.4,0.4,0.05,-0.3,-0.25,0,continuoussquare
11,One,13,8315,0.7,0.4,discrete,juxtaposed,no,0.4,0.8,0.3,-0.4,-0.1,0,discretejuxtaposed
11,One,15,8439,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
11,One,18,10224,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
11,One,17,9122,0.4,0.4,discrete,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,discretejuxtaposed
11,One,14,5386,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
11,One,7,11173,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
11,One,12,8267,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
11,One,19,8091,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
11,One,23,8155,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
11,One,21,15907,0.95,0.1,discrete,juxtaposed,no,0.95,0.1,0,0,0,1,discretejuxtaposed
11,One,26,6697,0.8,0.6,discrete,square,no,0.95,0.1,-0.15,0.5,0.35,0,discretesquare
11,One,27,7839,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
11,One,22,7856,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
11,One,25,7875,0.8,0.6,discrete,arc,no,0.8,0.6,0,0,0,1,discretearc
11,One,20,8711,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
11,One,24,9576,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
11,One,30,7409,0.1,0.4,continuous,square,no,0.3,0.6,-0.2,-0.2,-0.4,0,continuoussquare
11,One,33,11313,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
11,One,32,11779,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
11,One,16,6424,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
11,One,31,10603,0.7,0.1,continuous,arc,no,0.8,0.4,-0.1,-0.3,-0.4,0,continuousarc
11,One,36,9522,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
11,One,35,7427,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
11,One,39,7912,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
11,One,37,9367,0.8,0.4,continuous,arc,no,0.8,0.4,0,0,0,1,continuousarc
11,One,34,12266,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
11,One,29,14874,0.8,0.4,continuous,juxtaposed,no,0.7,0.4,0.1,0,0.1,0,continuousjuxtaposed
11,One,42,11472,0.7,0.4,continuous,juxtaposed,no,0.7,0.4,0,0,0,1,continuousjuxtaposed
11,One,28,7115,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
11,One,41,6514,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
11,One,44,6291,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
11,One,46,7264,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
11,One,47,9063,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
11,One,40,7752,0.3,0.6,discrete,square,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretesquare
11,One,48,7969,0.7,0.4,continuous,square,no,0.7,0.4,0,0,0,1,continuoussquare
11,One,43,6225,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
11,One,50,7417,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
11,One,45,10707,0.1,0.4,discrete,juxtaposed,no,0.1,0.4,0,0,0,1,discretejuxtaposed
11,One,52,6406,0.3,0.6,continuous,arc,no,0.4,0.4,-0.1,0.2,0.1,0,continuousarc
11,One,49,7241,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
11,One,53,7394,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
11,One,38,11572,0.3,0.6,continuous,juxtaposed,no,0.3,0.6,0,0,0,1,continuousjuxtaposed
11,One,54,5200,0.4,0.8,continuous,square,no,0.4,0.8,0,0,0,1,continuoussquare
11,One,56,15649,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
11,One,58,8252,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
11,One,51,6694,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
11,One,55,5753,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
11,One,57,6883,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
11,One,60,6016,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
11,One,59,6256,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
11,One,63,7451,0.4,0.4,continuous,arc,no,0.4,0.4,0,0,0,1,continuousarc
11,One,64,8672,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
11,One,62,9422,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
12,One,1,29152,0.8,0.6,continuous,arc,no,0.8,0.4,0,0.2,0.2,0,continuousarc
12,One,2,25426,0.8,0.4,continuous,square,no,0.95,0.1,-0.15,0.3,0.15,0,continuoussquare
12,One,4,23373,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
12,One,3,32794,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
11,One,61,9017,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
12,One,8,34046,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
12,One,6,13068,0.2,0.1,discrete,arc,no,0.2,0.1,0,0,0,1,discretearc
12,One,7,19223,0.95,0.1,discrete,juxtaposed,no,0.95,0.1,0,0,0,1,discretejuxtaposed
12,One,10,38847,0.7,0.4,discrete,arc,yes,0.8,0.6,-0.1,-0.2,-0.3,0,vsupdiscretearc
12,One,12,43500,0.8,0.6,continuous,arc,no,0.8,0.6,0,0,0,1,continuousarc
12,One,11,53251,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
12,One,14,39480,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
12,One,17,29010,0.3,0.6,continuous,juxtaposed,no,0.3,0.6,0,0,0,1,continuousjuxtaposed
12,One,13,18147,0.4,0.8,discrete,juxtaposed,no,0.4,0.8,0,0,0,1,discretejuxtaposed
12,One,5,12409,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
12,One,15,24696,0.7,0.4,continuous,square,no,0.7,0.4,0,0,0,1,continuoussquare
12,One,9,19576,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
12,One,19,45282,0.4,0.4,continuous,arc,no,0.4,0.4,0,0,0,1,continuousarc
12,One,16,15041,0.2,0.1,discrete,juxtaposed,no,0.2,0.1,0,0,0,1,discretejuxtaposed
12,One,22,24778,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
12,One,23,15030,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
12,One,21,35099,0.4,0.8,discrete,juxtaposed,no,0.4,0.8,0,0,0,1,discretejuxtaposed
12,One,24,35586,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
12,One,18,28487,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
12,One,20,11017,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
12,One,25,19076,0.7,0.4,continuous,square,no,0.7,0.4,0,0,0,1,continuoussquare
12,One,26,5664,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
12,One,30,30925,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
12,One,32,25210,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
12,One,33,18514,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
12,One,28,28123,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
12,One,27,37189,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
12,One,36,24595,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
12,One,37,45165,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
12,One,35,13681,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
12,One,34,22770,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
12,One,40,18731,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
12,One,41,17553,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
12,One,38,21105,0.3,0.6,continuous,square,no,0.4,0.4,-0.1,0.2,0.1,0,continuoussquare
12,One,43,18816,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
12,One,31,16296,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
12,One,46,36913,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
12,One,42,34506,0.3,0.6,continuous,arc,no,0.4,0.4,-0.1,0.2,0.1,0,continuousarc
12,One,39,27503,0.3,0.6,continuous,square,no,0.3,0.6,0,0,0,1,continuoussquare
12,One,48,45831,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
12,One,47,21421,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
12,One,52,17493,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
12,One,50,18978,0.7,0.4,continuous,arc,no,0.7,0.4,0,0,0,1,continuousarc
12,One,45,25588,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
12,One,55,6723,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
12,One,53,15290,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
12,One,56,14248,0.3,0.6,discrete,arc,yes,0.3,0.6,0,0,0,1,vsupdiscretearc
12,One,57,25883,0.8,0.4,discrete,square,no,0.8,0.6,0,-0.2,-0.2,0,discretesquare
12,One,60,16281,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
12,One,61,28995,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
12,One,54,20863,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
12,One,58,15787,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
12,One,44,10940,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
12,One,62,25011,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
12,One,63,22542,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
12,One,64,22855,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
13,One,2,18242,0.45,0.1,continuous,juxtaposed,no,0.45,0.1,0,0,0,1,continuousjuxtaposed
13,One,1,15379,0.7,0.4,continuous,arc,no,0.7,0.1,0,0.3,0.3,0,continuousarc
13,One,6,6464,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
13,One,4,38007,0.4,0.4,discrete,arc,yes,0.3,0.6,0.1,-0.2,-0.1,0,vsupdiscretearc
13,One,7,6530,0.8,0.4,discrete,arc,yes,0.8,0.6,0,-0.2,-0.2,0,vsupdiscretearc
13,One,5,10184,0.4,0.8,discrete,square,yes,0.95,0.1,-0.55,0.7,0.15,0,vsupdiscretesquare
12,One,49,19261,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
13,One,3,9354,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
12,One,29,20183,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
13,One,10,11552,0.1,0.4,continuous,arc,no,0.4,0.4,-0.3,0,-0.3,0,continuousarc
13,One,9,11458,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
13,One,12,7690,0.4,0.8,continuous,square,no,0.8,0.4,-0.4,0.4,0,1,continuoussquare
13,One,8,8255,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
13,One,14,5650,0.3,0.6,discrete,square,yes,0.1,0.4,0.2,0.2,0.4,0,vsupdiscretesquare
13,One,17,5969,0.95,0.1,continuous,arc,no,0.8,0.6,0.15,-0.5,-0.35,0,continuousarc
13,One,16,14956,0.7,0.1,discrete,arc,no,0.45,0.1,0.25,0,0.25,0,discretearc
13,One,19,5882,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
13,One,11,15012,0.4,0.4,discrete,arc,yes,0.45,0.1,-0.05,0.3,0.25,0,vsupdiscretearc
13,One,15,6217,0.8,0.4,discrete,square,no,0.95,0.1,-0.15,0.3,0.15,0,discretesquare
13,One,13,5582,0.4,0.8,continuous,square,no,0.4,0.4,0,0.4,0.4,0,continuoussquare
13,One,23,10660,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
13,One,25,15851,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
13,One,20,6721,0.3,0.6,continuous,square,no,0.4,0.4,-0.1,0.2,0.1,0,continuoussquare
16,One,16,715,0.3,0.6,discrete,square,no,0.1,0.4,0.2,0.2,0.4,0,discretesquare
13,One,18,10245,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
16,One,21,59,0.95,0.1,continuous,square,no,0.7,0.1,0.25,0,0.25,0,continuoussquare
16,One,19,393,0.1,0.4,discrete,juxtaposed,no,0.1,0.4,0,0,0,1,discretejuxtaposed
16,One,18,646,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
16,One,23,316,0.7,0.4,discrete,arc,no,0.4,0.8,0.3,-0.4,-0.1,0,discretearc
16,One,22,338,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
16,One,26,818,0.4,0.8,continuous,juxtaposed,no,0.7,0.1,-0.3,0.7,0.4,0,continuousjuxtaposed
16,One,25,320,0.2,0.1,discrete,square,yes,0.7,0.1,-0.5,0,-0.5,0,vsupdiscretesquare
16,One,17,526,0.45,0.1,discrete,square,yes,0.2,0.1,0.25,0,0.25,0,vsupdiscretesquare
16,One,15,361,0.8,0.6,discrete,juxtaposed,no,0.2,0.1,0.6,0.5,1.1,0,discretejuxtaposed
16,One,30,350,0.8,0.6,continuous,juxtaposed,no,0.3,0.6,0.5,0,0.5,0,continuousjuxtaposed
16,One,28,460,0.4,0.8,continuous,square,no,0.2,0.1,0.2,0.7,0.9,0,continuoussquare
16,One,31,383,0.3,0.6,discrete,arc,yes,0.8,0.6,-0.5,0,-0.5,0,vsupdiscretearc
16,One,20,106,0.45,0.1,continuous,arc,no,0.3,0.6,0.15,-0.5,-0.35,0,continuousarc
16,One,32,356,0.3,0.6,discrete,juxtaposed,no,0.7,0.4,-0.4,0.2,-0.2,0,discretejuxtaposed
16,One,24,324,0.45,0.1,discrete,square,yes,0.7,0.4,-0.25,-0.3,-0.55,0,vsupdiscretesquare
16,One,36,623,0.8,0.4,continuous,juxtaposed,no,0.95,0.1,-0.15,0.3,0.15,0,continuousjuxtaposed
16,One,34,410,0.1,0.4,discrete,arc,yes,0.8,0.6,-0.7,-0.2,-0.9,0,vsupdiscretearc
16,One,29,600,0.95,0.1,continuous,juxtaposed,no,0.95,0.1,0,0,0,1,continuousjuxtaposed
16,One,35,341,0.1,0.4,discrete,square,no,0.3,0.6,-0.2,-0.2,-0.4,0,discretesquare
16,One,38,521,0.45,0.1,continuous,arc,no,0.4,0.4,0.05,-0.3,-0.25,0,continuousarc
16,One,33,484,0.2,0.1,continuous,arc,no,0.95,0.1,-0.75,0,-0.75,0,continuousarc
16,One,39,365,0.8,0.4,discrete,arc,no,0.2,0.1,0.6,0.3,0.9,0,discretearc
16,One,40,384,0.4,0.4,discrete,arc,yes,0.45,0.1,-0.05,0.3,0.25,0,vsupdiscretearc
16,One,41,1321,0.95,0.1,discrete,juxtaposed,no,0.3,0.6,0.65,-0.5,0.15,0,discretejuxtaposed
16,One,44,543,0.2,0.1,continuous,square,no,0.3,0.6,-0.1,-0.5,-0.6,0,continuoussquare
16,One,45,485,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
16,One,43,396,0.4,0.8,continuous,juxtaposed,no,0.8,0.6,-0.4,0.2,-0.2,0,continuousjuxtaposed
16,One,37,122,0.4,0.4,continuous,arc,no,0.4,0.8,0,-0.4,-0.4,0,continuousarc
16,One,49,662,0.4,0.4,discrete,juxtaposed,no,0.45,0.1,-0.05,0.3,0.25,0,discretejuxtaposed
16,One,46,682,0.3,0.6,discrete,arc,no,0.8,0.4,-0.5,0.2,-0.3,0,discretearc
16,One,48,101,0.1,0.4,continuous,arc,no,0.4,0.4,-0.3,0,-0.3,0,continuousarc
16,One,27,14,0.8,0.4,continuous,square,no,0.7,0.4,0.1,0,0.1,0,continuoussquare
16,One,51,736,0.8,0.4,continuous,square,no,0.95,0.1,-0.15,0.3,0.15,0,continuoussquare
16,One,52,830,0.4,0.8,discrete,arc,yes,0.1,0.4,0.3,0.4,0.7,0,vsupdiscretearc
16,One,47,290,0.8,0.6,continuous,juxtaposed,no,0.3,0.6,0.5,0,0.5,0,continuousjuxtaposed
16,One,54,347,0.7,0.1,discrete,square,no,0.8,0.4,-0.1,-0.3,-0.4,0,discretesquare
16,One,55,13,0.4,0.4,continuous,square,no,0.7,0.1,-0.3,0.3,1.11E-16,0,continuoussquare
16,One,50,461,0.1,0.4,continuous,juxtaposed,no,0.8,0.4,-0.7,0,-0.7,0,continuousjuxtaposed
16,One,53,366,0.1,0.4,discrete,arc,yes,0.3,0.6,-0.2,-0.2,-0.4,0,vsupdiscretearc
16,One,42,402,0.2,0.1,discrete,arc,yes,0.7,0.1,-0.5,0,-0.5,0,vsupdiscretearc
16,One,56,438,0.3,0.6,discrete,arc,no,0.45,0.1,-0.15,0.5,0.35,0,discretearc
16,One,58,340,0.2,0.1,discrete,square,yes,0.3,0.6,-0.1,-0.5,-0.6,0,vsupdiscretesquare
16,One,61,352,0.4,0.8,discrete,square,yes,0.8,0.6,-0.4,0.2,-0.2,0,vsupdiscretesquare
16,One,59,330,0.7,0.4,discrete,arc,no,0.4,0.8,0.3,-0.4,-0.1,0,discretearc
16,One,57,650,0.1,0.4,discrete,juxtaposed,no,0.7,0.1,-0.6,0.3,-0.3,0,discretejuxtaposed
16,One,60,408,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
16,One,63,329,0.8,0.6,discrete,square,no,0.95,0.1,-0.15,0.5,0.35,0,discretesquare
16,One,64,412,0.7,0.4,discrete,square,no,0.1,0.4,0.6,0,0.6,0,discretesquare
16,One,62,344,0.95,0.1,discrete,square,no,0.7,0.1,0.25,0,0.25,0,discretesquare
17,One,3,91,0.1,0.4,continuous,square,no,0.4,0.8,-0.3,-0.4,-0.7,0,continuoussquare
17,One,7,343,0.7,0.1,discrete,arc,yes,0.4,0.8,0.3,-0.7,-0.4,0,vsupdiscretearc
17,One,4,509,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
17,One,1,1106,0.4,0.8,discrete,square,yes,0.95,0.1,-0.55,0.7,0.15,0,vsupdiscretesquare
17,One,6,135,0.7,0.1,continuous,square,no,0.8,0.6,-0.1,-0.5,-0.6,0,continuoussquare
17,One,2,434,0.4,0.4,discrete,square,yes,0.7,0.4,-0.3,0,-0.3,0,vsupdiscretesquare
17,One,5,6123,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
17,One,10,315,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
17,One,12,338,0.4,0.8,discrete,arc,yes,0.8,0.6,-0.4,0.2,-0.2,0,vsupdiscretearc
17,One,9,322,0.7,0.1,continuous,juxtaposed,no,0.4,0.4,0.3,-0.3,-1.11E-16,0,continuousjuxtaposed
17,One,14,251,0.45,0.1,continuous,juxtaposed,no,0.3,0.6,0.15,-0.5,-0.35,0,continuousjuxtaposed
17,One,15,628,0.4,0.4,discrete,square,yes,0.2,0.1,0.2,0.3,0.5,0,vsupdiscretesquare
17,One,8,435,0.4,0.8,discrete,square,yes,0.95,0.1,-0.55,0.7,0.15,0,vsupdiscretesquare
17,One,17,635,0.45,0.1,continuous,juxtaposed,no,0.7,0.4,-0.25,-0.3,-0.55,0,continuousjuxtaposed
17,One,11,136,0.8,0.4,continuous,square,no,0.4,0.8,0.4,-0.4,0,1,continuoussquare
17,One,18,451,0.7,0.1,discrete,arc,yes,0.8,0.4,-0.1,-0.3,-0.4,0,vsupdiscretearc
17,One,16,346,0.1,0.4,discrete,arc,no,0.8,0.6,-0.7,-0.2,-0.9,0,discretearc
17,One,19,367,0.8,0.4,continuous,arc,no,0.7,0.1,0.1,0.3,0.4,0,continuousarc
17,One,21,300,0.95,0.1,discrete,juxtaposed,no,0.4,0.4,0.55,-0.3,0.25,0,discretejuxtaposed
17,One,24,355,0.7,0.4,discrete,square,no,0.4,0.8,0.3,-0.4,-0.1,0,discretesquare
17,One,23,390,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
17,One,26,693,0.2,0.1,discrete,juxtaposed,no,0.8,0.4,-0.6,-0.3,-0.9,0,discretejuxtaposed
17,One,27,396,0.4,0.8,discrete,arc,yes,0.95,0.1,-0.55,0.7,0.15,0,vsupdiscretearc
17,One,28,284,0.8,0.4,discrete,square,no,0.2,0.1,0.6,0.3,0.9,0,discretesquare
17,One,13,317,0.45,0.1,continuous,square,no,0.2,0.1,0.25,0,0.25,0,continuoussquare
17,One,25,443,0.8,0.4,continuous,arc,no,0.7,0.1,0.1,0.3,0.4,0,continuousarc
17,One,30,372,0.95,0.1,discrete,arc,no,0.1,0.4,0.85,-0.3,0.55,0,discretearc
17,One,20,580,0.8,0.6,discrete,juxtaposed,no,0.1,0.4,0.7,0.2,0.9,0,discretejuxtaposed
17,One,31,47195,0.7,0.4,discrete,square,no,0.95,0.1,-0.25,0.3,0.05,0,discretesquare
17,One,22,460,0.7,0.1,continuous,square,no,0.4,0.4,0.3,-0.3,-1.11E-16,0,continuoussquare
17,One,29,468,0.95,0.1,discrete,arc,yes,0.2,0.1,0.75,0,0.75,0,vsupdiscretearc
17,One,36,291,0.7,0.4,discrete,arc,no,0.8,0.6,-0.1,-0.2,-0.3,0,discretearc
17,One,32,557,0.1,0.4,discrete,juxtaposed,no,0.45,0.1,-0.35,0.3,-0.05,0,discretejuxtaposed
17,One,33,492,0.2,0.1,discrete,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,discretejuxtaposed
17,One,39,812,0.45,0.1,continuous,juxtaposed,no,0.95,0.1,-0.5,0,-0.5,0,continuousjuxtaposed
17,One,37,443,0.4,0.4,discrete,square,yes,0.4,0.8,0,-0.4,-0.4,0,vsupdiscretesquare
17,One,34,468,0.45,0.1,discrete,square,yes,0.4,0.8,0.05,-0.7,-0.65,0,vsupdiscretesquare
17,One,43,572,0.4,0.8,discrete,square,no,0.7,0.1,-0.3,0.7,0.4,0,discretesquare
17,One,38,557,0.3,0.6,continuous,square,no,0.8,0.4,-0.5,0.2,-0.3,0,continuoussquare
17,One,41,251,0.8,0.6,continuous,arc,no,0.1,0.4,0.7,0.2,0.9,0,continuousarc
17,One,44,637,0.7,0.4,continuous,juxtaposed,no,0.3,0.6,0.4,-0.2,0.2,0,continuousjuxtaposed
17,One,40,482,0.7,0.1,discrete,arc,no,0.45,0.1,0.25,0,0.25,0,discretearc
17,One,35,389,0.7,0.4,discrete,square,no,0.2,0.1,0.5,0.3,0.8,0,discretesquare
17,One,48,340,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
17,One,46,589,0.8,0.4,discrete,juxtaposed,no,0.4,0.8,0.4,-0.4,0,1,discretejuxtaposed
17,One,49,305,0.7,0.1,continuous,arc,no,0.7,0.4,0,-0.3,-0.3,0,continuousarc
17,One,50,398,0.4,0.4,continuous,arc,no,0.95,0.1,-0.55,0.3,-0.25,0,continuousarc
17,One,45,598,0.45,0.1,continuous,juxtaposed,no,0.8,0.6,-0.35,-0.5,-0.85,0,continuousjuxtaposed
17,One,52,483,0.8,0.4,discrete,arc,no,0.4,0.4,0.4,0,0.4,0,discretearc
17,One,42,645,0.7,0.1,discrete,arc,no,0.8,0.4,-0.1,-0.3,-0.4,0,discretearc
17,One,47,318,0.4,0.8,continuous,juxtaposed,no,0.45,0.1,-0.05,0.7,0.65,0,continuousjuxtaposed
17,One,55,783,0.3,0.6,continuous,arc,no,0.1,0.4,0.2,0.2,0.4,0,continuousarc
17,One,56,581,0.7,0.4,discrete,juxtaposed,no,0.3,0.6,0.4,-0.2,0.2,0,discretejuxtaposed
17,One,53,499,0.7,0.1,discrete,square,yes,0.8,0.4,-0.1,-0.3,-0.4,0,vsupdiscretesquare
17,One,51,526,0.2,0.1,continuous,arc,no,0.1,0.4,0.1,-0.3,-0.2,0,continuousarc
17,One,54,645,0.7,0.1,discrete,juxtaposed,no,0.4,0.4,0.3,-0.3,-1.11E-16,0,discretejuxtaposed
17,One,61,572,0.7,0.1,discrete,arc,no,0.45,0.1,0.25,0,0.25,0,discretearc
17,One,59,471,0.4,0.4,continuous,arc,no,0.1,0.4,0.3,0,0.3,0,continuousarc
17,One,62,420,0.2,0.1,continuous,square,no,0.7,0.1,-0.5,0,-0.5,0,continuoussquare
18,One,1,15796,0.45,0.1,discrete,arc,yes,0.7,0.4,-0.25,-0.3,-0.55,0,vsupdiscretearc
17,One,57,588,0.8,0.4,discrete,square,no,0.8,0.6,0,-0.2,-0.2,0,discretesquare
17,One,64,53319,0.4,0.8,continuous,juxtaposed,no,0.7,0.1,-0.3,0.7,0.4,0,continuousjuxtaposed
18,One,4,9040,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
17,One,63,399,0.8,0.6,continuous,square,no,0.7,0.4,0.1,0.2,0.3,0,continuoussquare
18,One,5,699,0.7,0.1,discrete,square,no,0.45,0.1,0.25,0,0.25,0,discretesquare
18,One,6,9066,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
17,One,60,500,0.45,0.1,discrete,arc,no,0.8,0.6,-0.35,-0.5,-0.85,0,discretearc
18,One,7,7104,0.8,0.4,continuous,square,no,0.8,0.4,0,0,0,1,continuoussquare
18,One,8,8461,0.1,0.4,discrete,juxtaposed,no,0.1,0.4,0,0,0,1,discretejuxtaposed
18,One,2,10825,0.8,0.6,discrete,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,discretejuxtaposed
18,One,11,1654,0.95,0.1,discrete,arc,yes,0.45,0.1,0.5,0,0.5,0,vsupdiscretearc
18,One,3,9191,0.3,0.6,discrete,square,yes,0.4,0.8,-0.1,-0.2,-0.3,0,vsupdiscretesquare
18,One,9,687,0.7,0.4,discrete,square,yes,0.95,0.1,-0.25,0.3,0.05,0,vsupdiscretesquare
18,One,15,953,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
18,One,14,1105,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
18,One,12,413195,0.7,0.4,continuous,juxtaposed,no,0.95,0.1,-0.25,0.3,0.05,0,continuousjuxtaposed
18,One,18,39416,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
18,One,17,1149,0.8,0.4,continuous,square,no,0.8,0.6,0,-0.2,-0.2,0,continuoussquare
17,One,58,692,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
18,One,10,5519,0.95,0.1,continuous,juxtaposed,no,0.7,0.1,0.25,0,0.25,0,continuousjuxtaposed
18,One,16,2883,0.4,0.4,continuous,arc,no,0.2,0.1,0.2,0.3,0.5,0,continuousarc
18,One,20,6932,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
18,One,13,873,0.7,0.4,continuous,arc,no,0.4,0.8,0.3,-0.4,-0.1,0,continuousarc
18,One,23,4326,0.3,0.6,discrete,arc,no,0.4,0.4,-0.1,0.2,0.1,0,discretearc
18,One,25,7769,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
18,One,24,2086,0.8,0.6,discrete,arc,yes,0.4,0.4,0.4,0.2,0.6,0,vsupdiscretearc
18,One,22,3747,0.3,0.6,discrete,square,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretesquare
18,One,28,4317,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
18,One,29,1093,0.7,0.4,discrete,square,yes,0.95,0.1,-0.25,0.3,0.05,0,vsupdiscretesquare
18,One,26,7634,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
18,One,30,626,0.95,0.1,continuous,square,no,0.2,0.1,0.75,0,0.75,0,continuoussquare
18,One,21,5986,0.7,0.4,continuous,arc,no,0.45,0.1,0.25,0.3,0.55,0,continuousarc
18,One,27,869,0.7,0.1,discrete,arc,no,0.95,0.1,-0.25,0,-0.25,0,discretearc
18,One,33,13961,0.3,0.6,discrete,arc,no,0.4,0.4,-0.1,0.2,0.1,0,discretearc
18,One,31,3210,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
18,One,34,6125,0.8,0.4,continuous,square,no,0.7,0.1,0.1,0.3,0.4,0,continuoussquare
18,One,36,82441,0.8,0.4,discrete,square,no,0.8,0.6,0,-0.2,-0.2,0,discretesquare
18,One,37,5759,0.4,0.4,discrete,square,yes,0.45,0.1,-0.05,0.3,0.25,0,vsupdiscretesquare
18,One,32,6826,0.8,0.4,continuous,juxtaposed,no,0.8,0.4,0,0,0,1,continuousjuxtaposed
18,One,19,4766,0.7,0.1,discrete,juxtaposed,no,0.4,0.4,0.3,-0.3,-1.11E-16,0,discretejuxtaposed
18,One,40,5533,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
18,One,35,5117,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
18,One,41,3452,0.7,0.4,discrete,square,no,0.7,0.1,0,0.3,0.3,0,discretesquare
18,One,42,3414,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
18,One,38,3419,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
18,One,43,3635,0.7,0.1,continuous,juxtaposed,no,0.8,0.6,-0.1,-0.5,-0.6,0,continuousjuxtaposed
18,One,39,5466,0.7,0.1,discrete,arc,no,0.8,0.4,-0.1,-0.3,-0.4,0,discretearc
18,One,44,4560,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
18,One,45,736,0.8,0.6,continuous,square,no,0.3,0.6,0.5,0,0.5,0,continuoussquare
18,One,48,3928,0.8,0.4,continuous,juxtaposed,no,0.4,0.4,0.4,0,0.4,0,continuousjuxtaposed
18,One,49,5821,0.7,0.1,discrete,arc,yes,0.4,0.8,0.3,-0.7,-0.4,0,vsupdiscretearc
18,One,47,2360,0.7,0.4,discrete,arc,no,0.7,0.1,0,0.3,0.3,0,discretearc
18,One,46,632,0.8,0.6,discrete,square,no,0.95,0.1,-0.15,0.5,0.35,0,discretesquare
18,One,55,18448,0.7,0.1,continuous,arc,no,0.95,0.1,-0.25,0,-0.25,0,continuousarc
18,One,52,2339,0.95,0.1,discrete,juxtaposed,no,0.8,0.4,0.15,-0.3,-0.15,0,discretejuxtaposed
18,One,50,4905,0.45,0.1,discrete,juxtaposed,no,0.8,0.6,-0.35,-0.5,-0.85,0,discretejuxtaposed
18,One,56,1582,0.7,0.1,discrete,square,no,0.3,0.6,0.4,-0.5,-0.1,0,discretesquare
18,One,57,672,0.8,0.6,discrete,arc,no,0.3,0.6,0.5,0,0.5,0,discretearc
18,One,54,814,0.95,0.1,discrete,juxtaposed,no,0.2,0.1,0.75,0,0.75,0,discretejuxtaposed
18,One,53,1091,0.8,0.4,discrete,arc,yes,0.8,0.6,0,-0.2,-0.2,0,vsupdiscretearc
18,One,60,1639,0.4,0.4,discrete,arc,no,0.3,0.6,0.1,-0.2,-0.1,0,discretearc
18,One,62,3529,0.1,0.4,discrete,arc,yes,0.2,0.1,-0.1,0.3,0.2,0,vsupdiscretearc
18,One,63,2046,0.7,0.4,discrete,square,no,0.45,0.1,0.25,0.3,0.55,0,discretesquare
18,One,61,602,0.3,0.6,continuous,arc,no,0.95,0.1,-0.65,0.5,-0.15,0,continuousarc
19,One,2,14117,0.45,0.1,discrete,square,yes,0.4,0.8,0.05,-0.7,-0.65,0,vsupdiscretesquare
18,One,59,4534,0.45,0.1,continuous,arc,no,0.8,0.6,-0.35,-0.5,-0.85,0,continuousarc
18,One,58,5140,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
19,One,3,30700,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
19,One,5,10857,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
19,One,7,68494,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
18,One,64,3574,0.45,0.1,continuous,square,no,0.3,0.6,0.15,-0.5,-0.35,0,continuoussquare
19,One,1,27408,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
19,One,4,16094,0.3,0.6,discrete,arc,yes,0.4,0.8,-0.1,-0.2,-0.3,0,vsupdiscretearc
19,One,8,8676,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
19,One,6,18014,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
19,One,12,9561,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
19,One,10,5934,0.4,0.4,discrete,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,discretejuxtaposed
19,One,11,11177,0.8,0.4,discrete,juxtaposed,no,0.4,0.4,0.4,0,0.4,0,discretejuxtaposed
19,One,9,140445,0.3,0.6,continuous,juxtaposed,no,0.3,0.6,0,0,0,1,continuousjuxtaposed
18,One,51,691,0.8,0.4,continuous,square,no,0.3,0.6,0.5,-0.2,0.3,0,continuoussquare
19,One,13,28282,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
19,One,18,10100,0.8,0.6,continuous,square,no,0.8,0.6,0,0,0,1,continuoussquare
19,One,14,21451,0.7,0.4,continuous,square,no,0.4,0.8,0.3,-0.4,-0.1,0,continuoussquare
19,One,20,13021,0.4,0.8,continuous,juxtaposed,no,0.4,0.4,0,0.4,0.4,0,continuousjuxtaposed
19,One,16,10403,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
19,One,17,21497,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
19,One,22,6974,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
19,One,19,15906,0.95,0.1,continuous,square,no,0.8,0.4,0.15,-0.3,-0.15,0,continuoussquare
19,One,24,14194,0.95,0.1,discrete,juxtaposed,no,0.8,0.6,0.15,-0.5,-0.35,0,discretejuxtaposed
19,One,21,19340,0.95,0.1,continuous,juxtaposed,no,0.2,0.1,0.75,0,0.75,0,continuousjuxtaposed
19,One,25,15545,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
19,One,23,13834,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
19,One,28,6536,0.3,0.6,discrete,arc,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretearc
19,One,26,5042,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
19,One,27,13878,0.8,0.6,continuous,arc,no,0.8,0.4,0,0.2,0.2,0,continuousarc
19,One,29,6923,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
19,One,15,8072,0.4,0.8,discrete,juxtaposed,no,0.4,0.8,0,0,0,1,discretejuxtaposed
19,One,32,11504,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
19,One,36,12876,0.8,0.4,discrete,arc,yes,0.95,0.1,-0.15,0.3,0.15,0,vsupdiscretearc
19,One,34,11376,0.3,0.6,continuous,arc,no,0.3,0.6,0,0,0,1,continuousarc
19,One,31,20894,0.45,0.1,discrete,arc,yes,0.2,0.1,0.25,0,0.25,0,vsupdiscretearc
19,One,30,10223,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
19,One,35,12879,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
19,One,39,4657,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
19,One,42,6994,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
19,One,40,9539,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
19,One,37,10567,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
19,One,38,6647,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
19,One,43,4065,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
19,One,44,6345,0.7,0.4,continuous,arc,no,0.8,0.6,-0.1,-0.2,-0.3,0,continuousarc
19,One,47,39172,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
19,One,48,14751,0.7,0.4,discrete,juxtaposed,no,0.7,0.4,0,0,0,1,discretejuxtaposed
19,One,46,9360,0.7,0.1,continuous,square,no,0.8,0.6,-0.1,-0.5,-0.6,0,continuoussquare
19,One,41,16568,0.7,0.1,discrete,juxtaposed,no,0.7,0.1,0,0,0,1,discretejuxtaposed
19,One,49,8684,0.8,0.4,discrete,square,no,0.8,0.4,0,0,0,1,discretesquare
19,One,50,74425,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
19,One,51,8355,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
19,One,54,7013,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
19,One,45,10617,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
19,One,52,6296,0.7,0.4,continuous,arc,no,0.7,0.4,0,0,0,1,continuousarc
19,One,55,6946,0.3,0.6,discrete,arc,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretearc
19,One,59,6575,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
19,One,33,13981,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
19,One,61,4167,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
19,One,60,8037,0.8,0.4,discrete,square,no,0.8,0.6,0,-0.2,-0.2,0,discretesquare
19,One,63,6372,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
19,One,58,58514,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
19,One,53,6492,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
19,One,62,5140,0.7,0.4,discrete,arc,yes,0.8,0.6,-0.1,-0.2,-0.3,0,vsupdiscretearc
20,One,2,8227,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
19,One,57,9360,0.95,0.1,discrete,juxtaposed,no,0.95,0.1,0,0,0,1,discretejuxtaposed
19,One,56,7397,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
19,One,64,6100,0.7,0.1,continuous,arc,no,0.8,0.4,-0.1,-0.3,-0.4,0,continuousarc
20,One,4,18079,0.1,0.4,discrete,square,yes,0.8,0.6,-0.7,-0.2,-0.9,0,vsupdiscretesquare
20,One,6,5102,0.2,0.1,discrete,square,no,0.4,0.4,-0.2,-0.3,-0.5,0,discretesquare
20,One,3,28152,0.8,0.4,discrete,juxtaposed,no,0.95,0.1,-0.15,0.3,0.15,0,discretejuxtaposed
20,One,5,9,0.7,0.1,discrete,arc,no,0.8,0.6,-0.1,-0.5,-0.6,0,discretearc
20,One,8,29651,0.2,0.1,continuous,arc,no,0.7,0.1,-0.5,0,-0.5,0,continuousarc
20,One,10,8963,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
20,One,9,4773,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
20,One,13,5331,0.2,0.1,discrete,arc,no,0.8,0.4,-0.6,-0.3,-0.9,0,discretearc
20,One,14,9148,0.2,0.1,discrete,arc,yes,0.4,0.4,-0.2,-0.3,-0.5,0,vsupdiscretearc
20,One,15,4175,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
20,One,11,6497,0.2,0.1,continuous,square,no,0.8,0.4,-0.6,-0.3,-0.9,0,continuoussquare
20,One,12,4683,0.2,0.1,discrete,juxtaposed,no,0.7,0.1,-0.5,0,-0.5,0,discretejuxtaposed
20,One,16,67611,0.1,0.4,discrete,square,yes,0.3,0.6,-0.2,-0.2,-0.4,0,vsupdiscretesquare
20,One,20,8434,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
20,One,19,94836,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
20,One,17,7218,0.2,0.1,discrete,arc,yes,0.7,0.4,-0.5,-0.3,-0.8,0,vsupdiscretearc
20,One,22,18265,0.7,0.4,continuous,juxtaposed,no,0.7,0.1,0,0.3,0.3,0,continuousjuxtaposed
20,One,18,36629,0.2,0.1,continuous,arc,no,0.8,0.6,-0.6,-0.5,-1.1,0,continuousarc
20,One,23,3176,0.8,0.6,discrete,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,discretejuxtaposed
20,One,21,8075,0.7,0.1,continuous,square,no,0.95,0.1,-0.25,0,-0.25,0,continuoussquare
20,One,1,15719,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
20,One,26,3373,0.95,0.1,discrete,square,no,0.8,0.6,0.15,-0.5,-0.35,0,discretesquare
20,One,24,9001,0.7,0.4,continuous,square,no,0.7,0.4,0,0,0,1,continuoussquare
20,One,27,12892,0.45,0.1,continuous,arc,no,0.4,0.4,0.05,-0.3,-0.25,0,continuousarc
20,One,28,4239,0.1,0.4,discrete,juxtaposed,no,0.2,0.1,-0.1,0.3,0.2,0,discretejuxtaposed
20,One,32,10319,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
20,One,30,5329,0.7,0.1,continuous,arc,no,0.95,0.1,-0.25,0,-0.25,0,continuousarc
20,One,31,2518,0.3,0.6,discrete,juxtaposed,no,0.4,0.4,-0.1,0.2,0.1,0,discretejuxtaposed
20,One,7,23915,0.1,0.4,continuous,juxtaposed,no,0.8,0.4,-0.7,0,-0.7,0,continuousjuxtaposed
20,One,29,3130,0.7,0.1,continuous,square,no,0.95,0.1,-0.25,0,-0.25,0,continuoussquare
20,One,34,6264,0.3,0.6,continuous,square,no,0.4,0.4,-0.1,0.2,0.1,0,continuoussquare
20,One,25,4398,0.4,0.4,continuous,juxtaposed,no,0.4,0.8,0,-0.4,-0.4,0,continuousjuxtaposed
20,One,35,9301,0.4,0.4,continuous,arc,no,0.3,0.6,0.1,-0.2,-0.1,0,continuousarc
20,One,39,5795,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
20,One,40,4154,0.4,0.8,continuous,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,continuousjuxtaposed
20,One,33,3817,0.95,0.1,discrete,juxtaposed,no,0.8,0.6,0.15,-0.5,-0.35,0,discretejuxtaposed
20,One,36,5595,0.8,0.6,discrete,juxtaposed,no,0.95,0.1,-0.15,0.5,0.35,0,discretejuxtaposed
20,One,37,18970,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
20,One,44,5671,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
20,One,45,17722,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
20,One,47,10169,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
20,One,43,4868,0.4,0.8,continuous,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,continuousjuxtaposed
20,One,48,6544,0.7,0.4,discrete,square,yes,0.7,0.4,0,0,0,1,vsupdiscretesquare
20,One,38,7578,0.8,0.6,continuous,arc,no,0.4,0.8,0.4,-0.2,0.2,0,continuousarc
20,One,46,6012,0.4,0.4,discrete,square,no,0.3,0.6,0.1,-0.2,-0.1,0,discretesquare
20,One,51,15218,0.7,0.4,continuous,arc,no,0.7,0.1,0,0.3,0.3,0,continuousarc
20,One,50,6942,0.7,0.4,discrete,square,yes,0.7,0.4,0,0,0,1,vsupdiscretesquare
20,One,54,6220,0.8,0.4,continuous,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,continuousjuxtaposed
20,One,49,4388,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
20,One,53,6546,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
20,One,41,6320,0.7,0.1,continuous,arc,no,0.95,0.1,-0.25,0,-0.25,0,continuousarc
20,One,56,4280,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
20,One,55,11036,0.4,0.8,discrete,arc,yes,0.4,0.8,0,0,0,1,vsupdiscretearc
20,One,57,6695,0.4,0.4,discrete,square,no,0.45,0.1,-0.05,0.3,0.25,0,discretesquare
20,One,58,6263,0.45,0.1,continuous,juxtaposed,no,0.45,0.1,0,0,0,1,continuousjuxtaposed
20,One,62,5787,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
20,One,61,6985,0.7,0.4,continuous,square,no,0.8,0.4,-0.1,0,-0.1,0,continuoussquare
20,One,42,4575,0.7,0.1,continuous,juxtaposed,no,0.7,0.4,0,-0.3,-0.3,0,continuousjuxtaposed
20,One,59,4293,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
20,One,52,6863,0.4,0.8,discrete,juxtaposed,no,0.4,0.8,0,0,0,1,discretejuxtaposed
21,One,1,74264,0.8,0.4,continuous,arc,no,0.8,0.6,0,-0.2,-0.2,0,continuousarc
20,One,63,6827,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
21,One,5,6452,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
20,One,60,6165,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
21,One,2,10380,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
21,One,4,22717,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
21,One,3,20125,0.7,0.1,continuous,juxtaposed,no,0.7,0.1,0,0,0,1,continuousjuxtaposed
21,One,10,13557,0.8,0.4,discrete,arc,yes,0.1,0.4,0.7,0,0.7,0,vsupdiscretearc
21,One,9,19391,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
21,One,6,9658,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
20,One,64,6202,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
21,One,12,100470,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
21,One,11,18002,0.4,0.8,discrete,square,no,0.4,0.8,0,0,0,1,discretesquare
21,One,8,14525,0.95,0.1,continuous,arc,no,0.1,0.4,0.85,-0.3,0.55,0,continuousarc
21,One,7,12492,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
21,One,18,7528,0.8,0.4,discrete,square,yes,0.1,0.4,0.7,0,0.7,0,vsupdiscretesquare
21,One,16,13421,0.4,0.8,discrete,square,yes,0.2,0.1,0.2,0.7,0.9,0,vsupdiscretesquare
21,One,20,14373,0.1,0.4,discrete,arc,yes,0.1,0.4,0,0,0,1,vsupdiscretearc
21,One,17,16530,0.8,0.6,discrete,arc,no,0.95,0.1,-0.15,0.5,0.35,0,discretearc
21,One,15,11338,0.4,0.4,continuous,juxtaposed,no,0.45,0.1,-0.05,0.3,0.25,0,continuousjuxtaposed
21,One,14,13106,0.4,0.8,discrete,arc,no,0.45,0.1,-0.05,0.7,0.65,0,discretearc
21,One,19,15119,0.4,0.8,continuous,arc,no,0.4,0.8,0,0,0,1,continuousarc
21,One,24,16770,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
21,One,13,36038,0.4,0.4,discrete,juxtaposed,no,0.4,0.8,0,-0.4,-0.4,0,discretejuxtaposed
21,One,23,9994,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
21,One,25,11956,0.8,0.6,discrete,arc,yes,0.7,0.4,0.1,0.2,0.3,0,vsupdiscretearc
21,One,21,15465,0.1,0.4,continuous,juxtaposed,no,0.1,0.4,0,0,0,1,continuousjuxtaposed
21,One,30,17735,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
21,One,29,13001,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
21,One,26,10899,0.3,0.6,continuous,arc,no,0.4,0.4,-0.1,0.2,0.1,0,continuousarc
21,One,28,10549,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
21,One,31,7162,0.4,0.8,discrete,juxtaposed,no,0.4,0.8,0,0,0,1,discretejuxtaposed
21,One,33,22613,0.8,0.6,continuous,square,no,0.8,0.6,0,0,0,1,continuoussquare
21,One,22,16890,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
21,One,36,13539,0.7,0.4,continuous,square,no,0.7,0.4,0,0,0,1,continuoussquare
21,One,35,15162,0.4,0.4,continuous,square,no,0.4,0.4,0,0,0,1,continuoussquare
21,One,38,22006,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
21,One,37,25473,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
21,One,39,10406,0.4,0.8,discrete,juxtaposed,no,0.4,0.8,0,0,0,1,discretejuxtaposed
21,One,27,29244,0.7,0.4,continuous,juxtaposed,no,0.7,0.1,0,0.3,0.3,0,continuousjuxtaposed
21,One,42,14278,0.4,0.4,continuous,arc,no,0.3,0.6,0.1,-0.2,-0.1,0,continuousarc
21,One,34,10780,0.3,0.6,discrete,square,no,0.4,0.4,-0.1,0.2,0.1,0,discretesquare
21,One,32,12810,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
21,One,44,10870,0.8,0.6,discrete,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,discretejuxtaposed
21,One,41,8257,0.1,0.4,discrete,arc,no,0.1,0.4,0,0,0,1,discretearc
21,One,45,16348,0.4,0.8,discrete,arc,yes,0.4,0.8,0,0,0,1,vsupdiscretearc
21,One,48,13555,0.1,0.4,continuous,square,no,0.2,0.1,-0.1,0.3,0.2,0,continuoussquare
21,One,40,14209,0.7,0.4,discrete,arc,yes,0.7,0.4,0,0,0,1,vsupdiscretearc
21,One,43,10239,0.2,0.1,continuous,juxtaposed,no,0.2,0.1,0,0,0,1,continuousjuxtaposed
21,One,47,8796,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
21,One,49,29684,0.8,0.6,discrete,square,no,0.8,0.4,0,0.2,0.2,0,discretesquare
21,One,51,5551,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
21,One,52,19362,0.45,0.1,continuous,square,no,0.7,0.4,-0.25,-0.3,-0.55,0,continuoussquare
21,One,46,7968,0.3,0.6,discrete,juxtaposed,no,0.3,0.6,0,0,0,1,discretejuxtaposed
21,One,55,10402,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
21,One,58,10311,0.3,0.6,discrete,arc,no,0.4,0.4,-0.1,0.2,0.1,0,discretearc
21,One,50,12379,0.3,0.6,discrete,juxtaposed,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretejuxtaposed
21,One,59,10503,0.3,0.6,continuous,square,no,0.4,0.4,-0.1,0.2,0.1,0,continuoussquare
21,One,61,10373,0.8,0.4,continuous,square,no,0.7,0.4,0.1,0,0.1,0,continuoussquare
21,One,62,36738,0.1,0.4,discrete,square,no,0.2,0.1,-0.1,0.3,0.2,0,discretesquare
21,One,53,7541,0.1,0.4,continuous,square,no,0.2,0.1,-0.1,0.3,0.2,0,continuoussquare
21,One,63,6165,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
21,One,60,8962,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
21,One,56,10711,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
21,One,57,35381,0.7,0.4,discrete,square,yes,0.7,0.4,0,0,0,1,vsupdiscretesquare
21,One,54,10410,0.1,0.4,continuous,arc,no,0.2,0.1,-0.1,0.3,0.2,0,continuousarc
22,One,2,10485,0.3,0.6,discrete,square,no,0.4,0.4,-0.1,0.2,0.1,0,discretesquare
22,One,5,11836,0.7,0.4,discrete,square,no,0.7,0.4,0,0,0,1,discretesquare
22,One,4,17444,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
22,One,3,9237,0.4,0.8,continuous,square,no,0.4,0.8,0,0,0,1,continuoussquare
22,One,7,8825,0.7,0.4,discrete,square,no,0.7,0.4,0,0,0,1,discretesquare
21,One,64,10568,0.8,0.6,continuous,juxtaposed,no,0.8,0.4,0,0.2,0.2,0,continuousjuxtaposed
22,One,8,6924,0.95,0.1,continuous,square,no,0.95,0.1,0,0,0,1,continuoussquare
22,One,12,11821,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
22,One,11,36584,0.1,0.4,continuous,juxtaposed,no,0.2,0.1,-0.1,0.3,0.2,0,continuousjuxtaposed
22,One,14,12721,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
22,One,13,23446,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
22,One,15,10560,0.2,0.1,continuous,arc,no,0.2,0.1,0,0,0,1,continuousarc
22,One,10,9462,0.7,0.4,continuous,square,no,0.8,0.6,-0.1,-0.2,-0.3,0,continuoussquare
22,One,17,7802,0.7,0.1,continuous,juxtaposed,no,0.8,0.6,-0.1,-0.5,-0.6,0,continuousjuxtaposed
22,One,16,6593,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
22,One,9,13173,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
22,One,20,7399,0.8,0.4,continuous,square,no,0.7,0.4,0.1,0,0.1,0,continuoussquare
22,One,18,13536,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
22,One,22,59956,0.3,0.6,discrete,square,yes,0.4,0.4,-0.1,0.2,0.1,0,vsupdiscretesquare
22,One,1,388743,0.95,0.1,continuous,arc,no,0.1,0.4,0.85,-0.3,0.55,0,continuousarc
22,One,21,7658,0.7,0.4,continuous,arc,no,0.8,0.4,-0.1,0,-0.1,0,continuousarc
22,One,25,10762,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
22,One,26,9324,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
22,One,6,13994,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
22,One,23,5507,0.4,0.4,discrete,juxtaposed,no,0.3,0.6,0.1,-0.2,-0.1,0,discretejuxtaposed
22,One,28,7628,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
22,One,27,5796,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
22,One,19,7252,0.4,0.4,discrete,juxtaposed,no,0.45,0.1,-0.05,0.3,0.25,0,discretejuxtaposed
22,One,30,7092,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
22,One,32,4570,0.4,0.4,continuous,juxtaposed,no,0.4,0.4,0,0,0,1,continuousjuxtaposed
22,One,24,6081,0.2,0.1,continuous,juxtaposed,no,0.95,0.1,-0.75,0,-0.75,0,continuousjuxtaposed
22,One,29,3954,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
22,One,33,7146,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
22,One,35,3927,0.8,0.4,discrete,juxtaposed,no,0.8,0.4,0,0,0,1,discretejuxtaposed
22,One,34,4368,0.95,0.1,continuous,juxtaposed,no,0.8,0.4,0.15,-0.3,-0.15,0,continuousjuxtaposed
22,One,40,8086,0.8,0.6,discrete,arc,yes,0.8,0.6,0,0,0,1,vsupdiscretearc
22,One,36,4000,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
22,One,37,5501,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
22,One,43,6965,0.4,0.4,discrete,square,no,0.4,0.4,0,0,0,1,discretesquare
22,One,31,3017,0.4,0.8,continuous,juxtaposed,no,0.4,0.4,0,0.4,0.4,0,continuousjuxtaposed
22,One,44,7858,0.4,0.4,discrete,arc,no,0.4,0.4,0,0,0,1,discretearc
22,One,38,12597,0.45,0.1,continuous,square,no,0.4,0.4,0.05,-0.3,-0.25,0,continuoussquare
22,One,41,5669,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
22,One,47,3179,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
22,One,45,6432,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
22,One,48,10108,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
22,One,42,2986,0.7,0.1,continuous,juxtaposed,no,0.8,0.6,-0.1,-0.5,-0.6,0,continuousjuxtaposed
22,One,46,3716,0.2,0.1,discrete,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,discretejuxtaposed
22,One,50,6722,0.7,0.4,continuous,square,no,0.8,0.4,-0.1,0,-0.1,0,continuoussquare
22,One,53,6939,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
22,One,51,5154,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
22,One,49,2309,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
22,One,54,2463,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
22,One,55,4181,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
22,One,57,2529,0.2,0.1,discrete,juxtaposed,no,0.2,0.1,0,0,0,1,discretejuxtaposed
22,One,58,7732,0.45,0.1,discrete,arc,no,0.45,0.1,0,0,0,1,discretearc
22,One,56,2609,0.8,0.4,discrete,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,discretejuxtaposed
22,One,60,6304,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
22,One,39,4583,0.4,0.4,continuous,juxtaposed,no,0.4,0.8,0,-0.4,-0.4,0,continuousjuxtaposed
22,One,59,7715,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
22,One,62,6052,0.7,0.1,discrete,arc,yes,0.7,0.1,0,0,0,1,vsupdiscretearc
22,One,63,3411,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
22,One,52,3291,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
22,One,64,3906,0.95,0.1,discrete,square,yes,0.95,0.1,0,0,0,1,vsupdiscretesquare
22,One,61,5316,0.8,0.4,discrete,arc,no,0.8,0.4,0,0,0,1,discretearc
23,One,3,23414,0.95,0.1,discrete,square,no,0.8,0.4,0.15,-0.3,-0.15,0,discretesquare
23,One,1,20792,0.8,0.6,discrete,arc,yes,0.4,0.8,0.4,-0.2,0.2,0,vsupdiscretearc
23,One,7,7297,0.3,0.6,discrete,square,yes,0.4,0.4,-0.1,0.2,0.1,0,vsupdiscretesquare
23,One,6,9685,0.95,0.1,continuous,arc,no,0.8,0.6,0.15,-0.5,-0.35,0,continuousarc
23,One,4,16777,0.1,0.4,continuous,arc,no,0.1,0.4,0,0,0,1,continuousarc
23,One,9,9896,0.4,0.4,discrete,square,yes,0.4,0.4,0,0,0,1,vsupdiscretesquare
23,One,10,6223,0.4,0.8,continuous,juxtaposed,no,0.7,0.1,-0.3,0.7,0.4,0,continuousjuxtaposed
23,One,5,21841,0.45,0.1,continuous,juxtaposed,no,0.2,0.1,0.25,0,0.25,0,continuousjuxtaposed
23,One,13,4963,0.4,0.4,discrete,juxtaposed,no,0.45,0.1,-0.05,0.3,0.25,0,discretejuxtaposed
23,One,8,6033,0.8,0.6,discrete,square,yes,0.8,0.4,0,0.2,0.2,0,vsupdiscretesquare
23,One,2,6444,0.8,0.6,discrete,arc,yes,0.4,0.8,0.4,-0.2,0.2,0,vsupdiscretearc
23,One,14,9124,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
23,One,11,7983,0.3,0.6,discrete,arc,yes,0.4,0.8,-0.1,-0.2,-0.3,0,vsupdiscretearc
23,One,16,5188,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
23,One,19,11920,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
23,One,12,7804,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
23,One,21,6524,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
23,One,18,369808,0.8,0.4,discrete,arc,no,0.7,0.4,0.1,0,0.1,0,discretearc
23,One,17,12365,0.3,0.6,continuous,arc,no,0.4,0.8,-0.1,-0.2,-0.3,0,continuousarc
23,One,22,7860,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
23,One,15,16385,0.7,0.4,continuous,juxtaposed,no,0.4,0.8,0.3,-0.4,-0.1,0,continuousjuxtaposed
23,One,24,21255,0.7,0.1,continuous,juxtaposed,no,0.8,0.4,-0.1,-0.3,-0.4,0,continuousjuxtaposed
23,One,23,5131,0.2,0.1,discrete,arc,no,0.2,0.1,0,0,0,1,discretearc
23,One,27,5829,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
23,One,25,7061,0.4,0.4,discrete,juxtaposed,no,0.4,0.4,0,0,0,1,discretejuxtaposed
23,One,31,6828,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
23,One,20,5729,0.95,0.1,continuous,arc,no,0.95,0.1,0,0,0,1,continuousarc
23,One,32,9571,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
23,One,33,8485,0.3,0.6,discrete,juxtaposed,no,0.4,0.8,-0.1,-0.2,-0.3,0,discretejuxtaposed
23,One,34,3228,0.1,0.4,discrete,juxtaposed,no,0.1,0.4,0,0,0,1,discretejuxtaposed
23,One,26,6068,0.3,0.6,discrete,square,no,0.3,0.6,0,0,0,1,discretesquare
23,One,28,4415,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
23,One,36,3404,0.45,0.1,discrete,arc,no,0.2,0.1,0.25,0,0.25,0,discretearc
23,One,30,7748,0.8,0.4,discrete,square,yes,0.7,0.4,0.1,0,0.1,0,vsupdiscretesquare
23,One,29,4423,0.2,0.1,continuous,square,no,0.2,0.1,0,0,0,1,continuoussquare
23,One,35,4217,0.7,0.1,continuous,arc,no,0.7,0.1,0,0,0,1,continuousarc
23,One,37,6212,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
23,One,40,4875,0.45,0.1,discrete,square,yes,0.4,0.4,0.05,-0.3,-0.25,0,vsupdiscretesquare
23,One,38,3981,0.95,0.1,discrete,square,no,0.8,0.6,0.15,-0.5,-0.35,0,discretesquare
23,One,39,2972,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
23,One,41,5980,0.8,0.6,discrete,arc,no,0.8,0.6,0,0,0,1,discretearc
23,One,46,2364,0.95,0.1,discrete,juxtaposed,no,0.8,0.6,0.15,-0.5,-0.35,0,discretejuxtaposed
23,One,45,5258,0.8,0.4,continuous,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,continuousjuxtaposed
23,One,43,5075,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
23,One,42,3940,0.95,0.1,discrete,arc,no,0.95,0.1,0,0,0,1,discretearc
23,One,48,6004,0.45,0.1,discrete,square,yes,0.45,0.1,0,0,0,1,vsupdiscretesquare
23,One,47,6264,0.3,0.6,continuous,square,no,0.4,0.4,-0.1,0.2,0.1,0,continuoussquare
23,One,52,5557,0.8,0.4,continuous,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,continuousjuxtaposed
23,One,53,3764,0.2,0.1,discrete,square,no,0.2,0.1,0,0,0,1,discretesquare
23,One,55,4876,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
23,One,51,9969,0.95,0.1,continuous,square,no,0.8,0.6,0.15,-0.5,-0.35,0,continuoussquare
23,One,57,3556,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
23,One,50,5770,0.8,0.4,continuous,arc,no,0.7,0.4,0.1,0,0.1,0,continuousarc
23,One,54,4611,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
23,One,58,5706,0.4,0.8,continuous,square,no,0.3,0.6,0.1,0.2,0.3,0,continuoussquare
23,One,59,2954,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
23,One,49,6788,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
23,One,63,3534,0.2,0.1,discrete,juxtaposed,no,0.1,0.4,0.1,-0.3,-0.2,0,discretejuxtaposed
23,One,60,3755,0.7,0.1,discrete,arc,no,0.7,0.4,0,-0.3,-0.3,0,discretearc
23,One,56,5412,0.4,0.8,discrete,juxtaposed,no,0.45,0.1,-0.05,0.7,0.65,0,discretejuxtaposed
23,One,64,6441,0.95,0.1,continuous,arc,no,0.8,0.6,0.15,-0.5,-0.35,0,continuousarc
24,One,2,16987,0.4,0.8,discrete,juxtaposed,no,0.2,0.1,0.2,0.7,0.9,0,discretejuxtaposed
23,One,61,3388,0.4,0.8,discrete,juxtaposed,no,0.2,0.1,0.2,0.7,0.9,0,discretejuxtaposed
23,One,62,5188,0.8,0.6,discrete,square,yes,0.8,0.6,0,0,0,1,vsupdiscretesquare
24,One,1,27753,0.4,0.8,continuous,arc,no,0.45,0.1,-0.05,0.7,0.65,0,continuousarc
24,One,3,16787,0.4,0.4,continuous,juxtaposed,no,0.45,0.1,-0.05,0.3,0.25,0,continuousjuxtaposed
24,One,6,7248,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
24,One,7,6407,0.7,0.1,discrete,square,no,0.7,0.1,0,0,0,1,discretesquare
24,One,4,9954,0.7,0.1,continuous,arc,no,0.7,0.4,0,-0.3,-0.3,0,continuousarc
23,One,44,5372,0.7,0.4,discrete,arc,yes,0.7,0.4,0,0,0,1,vsupdiscretearc
24,One,5,19616,0.2,0.1,discrete,arc,yes,0.2,0.1,0,0,0,1,vsupdiscretearc
24,One,11,11920,0.8,0.4,discrete,arc,no,0.8,0.6,0,-0.2,-0.2,0,discretearc
24,One,13,12647,0.8,0.4,discrete,juxtaposed,no,0.8,0.6,0,-0.2,-0.2,0,discretejuxtaposed
24,One,8,8253,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
24,One,9,11958,0.45,0.1,discrete,juxtaposed,no,0.45,0.1,0,0,0,1,discretejuxtaposed
24,One,12,24097,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
24,One,10,13709,0.4,0.4,discrete,arc,yes,0.3,0.6,0.1,-0.2,-0.1,0,vsupdiscretearc
24,One,19,10534,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
24,One,15,11363,0.8,0.6,continuous,juxtaposed,no,0.8,0.6,0,0,0,1,continuousjuxtaposed
24,One,16,8286,0.3,0.6,discrete,square,yes,0.3,0.6,0,0,0,1,vsupdiscretesquare
24,One,18,13534,0.7,0.4,discrete,arc,no,0.7,0.4,0,0,0,1,discretearc
24,One,23,7491,0.7,0.4,continuous,juxtaposed,no,0.7,0.4,0,0,0,1,continuousjuxtaposed
24,One,22,9205,0.4,0.8,discrete,arc,no,0.4,0.8,0,0,0,1,discretearc
24,One,14,4961,0.95,0.1,discrete,arc,yes,0.95,0.1,0,0,0,1,vsupdiscretearc
24,One,20,19000,0.7,0.4,continuous,arc,no,0.7,0.4,0,0,0,1,continuousarc
24,One,26,18718,0.2,0.1,discrete,arc,no,0.2,0.1,0,0,0,1,discretearc
24,One,28,4577,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
24,One,24,30374,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
24,One,25,5433,0.45,0.1,continuous,arc,no,0.45,0.1,0,0,0,1,continuousarc
24,One,31,8106,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
24,One,21,16440,0.1,0.4,discrete,square,yes,0.1,0.4,0,0,0,1,vsupdiscretesquare
24,One,29,9558,0.8,0.4,discrete,square,yes,0.8,0.4,0,0,0,1,vsupdiscretesquare
24,One,17,21465,0.4,0.8,continuous,square,no,0.4,0.8,0,0,0,1,continuoussquare
24,One,32,13965,0.45,0.1,discrete,arc,yes,0.45,0.1,0,0,0,1,vsupdiscretearc
24,One,33,8711,0.1,0.4,continuous,square,no,0.1,0.4,0,0,0,1,continuoussquare
24,One,34,8310,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
24,One,37,6718,0.2,0.1,discrete,juxtaposed,no,0.2,0.1,0,0,0,1,discretejuxtaposed
24,One,27,7998,0.7,0.4,discrete,square,no,0.7,0.4,0,0,0,1,discretesquare
24,One,30,8755,0.7,0.4,continuous,square,no,0.7,0.4,0,0,0,1,continuoussquare
24,One,39,6232,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
24,One,38,9754,0.7,0.4,continuous,arc,no,0.7,0.4,0,0,0,1,continuousarc
24,One,35,6063,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
24,One,44,8111,0.8,0.4,continuous,arc,no,0.8,0.4,0,0,0,1,continuousarc
24,One,40,9868,0.3,0.6,continuous,arc,no,0.4,0.4,-0.1,0.2,0.1,0,continuousarc
24,One,43,7765,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
24,One,36,12679,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
24,One,42,5933,0.4,0.8,discrete,juxtaposed,no,0.45,0.1,-0.05,0.7,0.65,0,discretejuxtaposed
24,One,48,6334,0.7,0.1,discrete,square,yes,0.7,0.1,0,0,0,1,vsupdiscretesquare
24,One,45,14064,0.8,0.6,discrete,square,no,0.8,0.6,0,0,0,1,discretesquare
24,One,46,4752,0.8,0.6,discrete,juxtaposed,no,0.8,0.6,0,0,0,1,discretejuxtaposed
24,One,49,9191,0.4,0.8,discrete,square,yes,0.4,0.8,0,0,0,1,vsupdiscretesquare
24,One,51,4917,0.7,0.1,continuous,square,no,0.7,0.1,0,0,0,1,continuoussquare
24,One,54,8841,0.8,0.4,discrete,arc,yes,0.8,0.4,0,0,0,1,vsupdiscretearc
24,One,50,8095,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
24,One,55,7677,0.2,0.1,discrete,square,yes,0.2,0.1,0,0,0,1,vsupdiscretesquare
24,One,52,7873,0.3,0.6,continuous,square,no,0.3,0.6,0,0,0,1,continuoussquare
24,One,53,8715,0.7,0.4,continuous,juxtaposed,no,0.1,0.4,0.6,0,0.6,0,continuousjuxtaposed
24,One,58,8570,0.45,0.1,continuous,square,no,0.45,0.1,0,0,0,1,continuoussquare
24,One,57,4718,0.7,0.1,discrete,arc,no,0.7,0.1,0,0,0,1,discretearc
24,One,41,3833,0.4,0.8,continuous,juxtaposed,no,0.4,0.8,0,0,0,1,continuousjuxtaposed
24,One,47,12926,0.4,0.4,discrete,arc,yes,0.4,0.4,0,0,0,1,vsupdiscretearc
24,One,56,29822,0.45,0.1,discrete,square,no,0.45,0.1,0,0,0,1,discretesquare
24,One,60,6883,0.1,0.4,discrete,square,no,0.1,0.4,0,0,0,1,discretesquare
24,One,62,7808,0.3,0.6,discrete,arc,no,0.3,0.6,0,0,0,1,discretearc
12,One,51,37842,0.3,0.6,continuous,square,no,0.1,0.4,0.2,0.2,0.4,0,continuoussquare
24,One,61,4468,0.45,0.1,continuous,juxtaposed,no,0.4,0.4,0.05,-0.3,-0.25,0,continuousjuxtaposed
24,One,59,4143,0.4,0.8,discrete,juxtaposed,no,0.3,0.6,0.1,0.2,0.3,0,discretejuxtaposed
24,One,64,5016,0.95,0.1,discrete,square,no,0.95,0.1,0,0,0,1,discretesquare
24,One,63,10331,0.7,0.4,continuous,juxtaposed,no,0.1,0.4,0.6,0,0.6,0,continuousjuxtaposed

==> VAST 2020 - Argus/anc/S2-Analysis-of-Correll-et-al-2018-and-Smart-et-al-2020/data/Smart2020-data.csv <==
user_id,age,occupation,gender,normal_vision,cvd,hours_on_comp,education,display_type,monitor_size,design_exp,comments,vis_type,model_type,color_ramp_index,target_value,selected_value,aesthetic_rating,trial_number
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,engagement,0,8,8,1,0
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,designer,1,6,6,0,1
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,designer,8,5,3,-20,2
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,linear,21,8,8,27,3
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,designer,11,6,6,24,4
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,bayesian,24,4,3,37,5
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,kmeans,14,1,0,-26,6
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,kmeans,18,4,4,-21,7
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,linear,6,8,7,44,8
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,engagement,0,8,8,53,9
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,bayesian,0,2,3,-16,10
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,bayesian,10,1,0,0,11
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,bayesian,13,3,4,42,12
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,designer,16,2,3,30,13
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,bayesian,22,2,3,30,14
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,linear,5,5,6,34,15
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,linear,11,3,4,30,16
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,kmeans,5,4,5,29,17
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,kmeans,24,2,4,59,18
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,kmeans,2,7,6,-43,19
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,linear,14,8,8,-50,20
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,bayesian,1,8,8,53,21
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,bayesian,25,5,6,47,22
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,designer,6,1,0,48,23
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,linear,1,3,3,-41,24
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,designer,12,7,7,32,25
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,engagement,0,8,8,34,26
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,designer,17,6,6,47,27
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,kmeans,15,0,0,-5,28
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,linear,18,2,3,-59,29
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,designer,20,8,8,83,30
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,kmeans,26,6,5,62,31
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,kmeans,8,2,2,52,32
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,linear,8,4,4,46,33
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,designer,2,2,3,-32,34
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,bayesian,8,5,4,37,35
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,heatmap,bayesian,4,2,3,-50,36
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,scatter,kmeans,25,7,6,40,37
2,30,Service Designer,Male,yes,no,6,graduateStudies,phone,4,8,,choropleth,linear,17,0,0,43,38
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,linear,12,5,5,-9,0
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,designer,10,0,0,100,1
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,linear,15,6,6,74,2
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,linear,21,6,5,64,3
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,kmeans,12,1,0,33,4
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,bayesian,6,4,5,34,5
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,designer,16,4,3,38,6
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,designer,9,8,8,-8,7
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,kmeans,15,4,3,84,8
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,bayesian,1,0,0,43,9
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,linear,1,7,6,86,10
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,kmeans,3,1,2,95,11
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,designer,0,0,7,75,12
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,kmeans,2,3,3,72,13
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,bayesian,23,1,1,62,14
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,linear,17,5,5,30,15
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,kmeans,4,5,6,49,16
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,engagement,0,8,8,-60,17
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,kmeans,16,7,7,50,18
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,bayesian,25,4,4,90,19
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,linear,8,5,5,12,20
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,designer,8,4,3,-90,21
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,linear,0,1,2,33,22
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,bayesian,4,3,4,8,23
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,bayesian,5,7,7,76,24
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,designer,4,0,0,55,25
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,kmeans,7,2,3,79,26
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,engagement,0,8,8,67,27
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,bayesian,13,3,3,27,28
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,bayesian,19,0,0,27,29
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,kmeans,8,1,1,74,30
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,bayesian,3,8,8,55,31
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,linear,11,5,5,50,32
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,engagement,0,8,8,-23,33
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,designer,15,0,0,88,34
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,kmeans,25,0,0,57,35
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,choropleth,designer,22,2,2,73,36
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,scatter,designer,18,6,6,88,37
3,57,Web Developer,Female,yes,no,8,highSchool,desktop,17,10,,heatmap,linear,18,5,5,60,38
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,linear,24,6,5,9,0
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,bayesian,3,3,3,55,1
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,kmeans,18,5,5,43,2
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,bayesian,5,1,2,78,3
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,linear,26,2,2,100,4
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,kmeans,23,4,4,80,5
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,designer,7,8,8,64,6
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,linear,14,7,7,-22,7
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,designer,22,8,8,35,8
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,bayesian,20,8,8,13,9
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,kmeans,17,1,1,57,10
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,kmeans,3,3,3,30,11
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,designer,17,5,5,59,12
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,kmeans,4,8,8,-33,13
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,bayesian,23,0,0,76,14
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,linear,15,8,8,-44,15
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,bayesian,11,8,8,83,16
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,bayesian,19,4,4,53,17
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,bayesian,21,1,1,56,18
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,kmeans,24,2,2,27,19
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,linear,16,6,3,-90,20
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,designer,25,6,5,49,21
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,linear,10,8,8,-64,22
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,engagement,0,8,8,40,23
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,designer,26,6,6,96,24
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,bayesian,9,7,7,39,25
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,kmeans,9,6,5,99,26
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,designer,23,7,7,-70,27
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,designer,10,4,5,74,28
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,linear,18,1,1,10,29
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,kmeans,2,3,3,-92,30
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,linear,6,4,4,0,31
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,designer,1,8,8,57,32
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,kmeans,0,2,2,38,33
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,linear,22,7,7,-58,34
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,heatmap,designer,19,6,7,61,35
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,engagement,0,8,8,86,36
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,scatter,bayesian,7,5,5,33,37
5,28,UI Designer,Male,yes,no,10,someCollege,laptop,13,7,Use both hue and tint,choropleth,engagement,0,8,8,-35,38
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,bayesian,26,7,6,53,0
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,bayesian,10,7,6,78,1
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,kmeans,3,4,4,78,2
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,designer,13,2,3,38,3
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,bayesian,3,5,5,56,4
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,designer,6,2,4,25,5
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,kmeans,21,6,5,0,6
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,linear,3,8,8,47,7
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,engagement,0,8,8,79,8
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,designer,16,2,2,-35,9
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,bayesian,17,3,4,0,10
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,bayesian,21,2,2,0,11
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,linear,5,6,6,0,12
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,linear,1,0,1,44,13
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,bayesian,18,3,4,30,14
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,kmeans,8,5,6,86,15
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,bayesian,15,1,0,44,16
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,kmeans,0,0,0,-74,17
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,bayesian,9,6,7,-82,18
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,engagement,0,8,8,60,19
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,linear,24,4,5,0,20
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,engagement,0,8,8,0,21
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,kmeans,13,4,4,21,22
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,linear,20,4,5,0,23
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,designer,14,1,0,0,24
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,bayesian,5,2,2,0,25
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,designer,7,3,5,0,26
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,kmeans,25,4,4,31,27
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,linear,8,1,0,0,28
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,linear,9,7,6,-70,29
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,kmeans,23,3,4,70,30
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,linear,14,4,5,0,31
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,designer,25,1,1,69,32
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,designer,20,1,2,69,33
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,linear,21,2,2,0,34
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,kmeans,17,3,4,80,35
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,scatter,designer,24,3,3,0,36
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,choropleth,designer,22,2,1,0,37
6,40,Design,Male,yes,no,8,collegeGraduate,laptop,24,16,kerouan@gmail.com,heatmap,kmeans,18,8,8,0,38
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,bayesian,0,6,5,-42,0
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,kmeans,24,5,5,-42,1
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,kmeans,18,7,6,-26,2
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,linear,6,7,4,-87,3
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,designer,20,8,8,35,4
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,bayesian,26,2,3,-43,5
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,linear,1,8,8,-43,6
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,linear,19,7,7,-33,7
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,designer,24,6,6,-85,8
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,designer,11,2,2,-65,9
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,designer,23,3,4,-37,10
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,designer,15,8,8,-15,11
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,bayesian,13,6,7,-44,12
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,linear,5,2,2,-24,13
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,designer,13,7,6,41,14
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,kmeans,9,7,8,11,15
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,engagement,0,8,8,-18,16
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,linear,14,0,2,-82,17
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,designer,4,8,8,9,18
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,bayesian,19,2,3,9,19
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,kmeans,17,8,8,9,20
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,bayesian,1,8,8,-19,21
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,bayesian,25,8,8,24,22
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,kmeans,14,4,3,10,23
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,bayesian,8,7,8,13,24
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,kmeans,6,5,4,12,25
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,linear,26,5,5,16,26
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,kmeans,19,1,1,9,27
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,bayesian,17,7,6,11,28
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,engagement,0,8,8,8,29
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,linear,18,7,7,11,30
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,designer,26,1,1,53,31
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,linear,20,0,0,9,32
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,kmeans,1,3,3,22,33
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,bayesian,21,8,8,8,34
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,scatter,kmeans,0,4,4,15,35
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,choropleth,linear,24,6,7,-10,36
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,designer,2,6,5,6,37
7,35,Graphic Design/Marketing,Male,yes,no,10,collegeGraduate,desktop,27,15,john@gawley.com,heatmap,engagement,0,8,8,9,38
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,linear,14,5,4,-64,0
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,bayesian,24,3,3,-49,1
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,bayesian,2,5,6,33,2
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,linear,1,3,4,33,3
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,linear,17,6,5,-45,4
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,bayesian,0,7,6,41,5
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,designer,13,4,4,-98,6
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,designer,8,6,7,-80,7
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,kmeans,20,3,4,-45,8
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,designer,24,2,3,12,9
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,kmeans,4,5,4,19,10
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,linear,22,4,6,24,11
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,bayesian,1,8,4,54,12
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,linear,8,7,4,-49,13
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,engagement,0,8,8,19,14
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,linear,21,4,3,-25,15
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,bayesian,26,0,1,20,16
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,bayesian,3,3,4,36,17
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,bayesian,12,0,0,59,18
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,kmeans,11,1,2,-19,19
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,designer,17,4,5,-27,20
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,kmeans,7,2,3,26,21
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,kmeans,14,0,0,72,22
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,kmeans,12,6,5,-54,23
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,designer,0,7,7,-43,24
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,kmeans,15,8,8,52,25
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,kmeans,2,1,0,-21,26
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,engagement,0,8,8,54,27
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,kmeans,8,1,2,29,28
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,linear,9,8,7,43,29
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,engagement,0,8,8,82,30
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,designer,16,6,6,32,31
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,designer,10,4,5,19,32
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,designer,4,1,2,-32,33
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,choropleth,bayesian,9,1,2,-41,34
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,heatmap,designer,21,6,5,-61,35
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,linear,20,8,8,40,36
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,linear,18,2,1,-52,37
8,35,,Female,yes,no,12,graduateStudies,phone,6,0,,scatter,bayesian,18,3,3,-44,38
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,designer,9,3,3,-51,0
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,bayesian,8,6,5,41,1
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,engagement,0,8,8,-100,2
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,kmeans,14,5,5,55,3
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,designer,8,8,8,-100,4
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,bayesian,16,6,7,56,5
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,linear,0,2,3,5,6
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,kmeans,15,2,2,-79,7
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,linear,15,3,3,40,8
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,kmeans,21,2,2,73,9
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,kmeans,0,4,4,95,10
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,engagement,0,8,8,-37,11
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,designer,21,6,6,100,12
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,designer,14,4,5,-100,13
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,bayesian,5,7,6,100,14
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,bayesian,6,2,3,-30,15
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,bayesian,19,7,7,74,16
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,kmeans,13,6,4,71,17
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,kmeans,20,0,0,39,18
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,kmeans,12,4,4,19,19
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,kmeans,10,6,6,100,20
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,designer,25,2,3,-90,21
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,linear,19,1,2,61,22
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,engagement,0,8,8,8,23
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,bayesian,17,2,2,92,24
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,linear,5,4,4,96,25
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,linear,13,2,2,-76,26
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,designer,10,0,0,-23,27
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,heatmap,linear,3,4,4,89,28
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,bayesian,20,3,3,-72,29
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,designer,17,8,8,-88,30
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,linear,26,4,5,-10,31
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,designer,11,7,6,-47,32
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,bayesian,25,2,2,0,33
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,kmeans,4,6,5,-80,34
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,linear,23,8,8,-48,35
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,linear,12,2,2,54,36
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,choropleth,bayesian,4,8,8,-12,37
9,24,Interactive and Visual Designer,Female,yes,no,8,collegeGraduate,laptop,15,4,I based my answers on two factors. I rated high if:- There was a good range in colors,scatter,designer,3,4,3,-100,38
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,kmeans,14,4,4,14,0
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,kmeans,1,0,0,-26,1
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,kmeans,22,7,6,31,2
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,designer,7,8,8,38,3
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,bayesian,21,1,1,38,4
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,kmeans,0,6,5,55,5
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,kmeans,13,1,1,22,6
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,linear,17,1,1,0,7
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,engagement,0,8,8,-15,8
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,linear,24,5,5,-35,9
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,designer,14,5,5,78,10
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,designer,19,1,2,27,11
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,designer,1,2,2,0,12
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,designer,5,5,4,0,13
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,linear,1,3,4,50,14
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,engagement,0,8,8,21,15
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,bayesian,8,3,3,49,16
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,bayesian,14,7,6,-23,17
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,bayesian,2,0,0,-17,18
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,linear,3,6,5,22,19
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,linear,5,8,8,-27,20
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,designer,0,7,4,-26,21
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,designer,12,3,3,-65,22
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,kmeans,26,8,7,23,23
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,engagement,0,8,8,24,24
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,kmeans,19,6,4,61,25
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,kmeans,7,3,4,30,26
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,linear,14,6,5,-85,27
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,bayesian,17,5,4,52,28
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,bayesian,22,1,1,-57,29
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,linear,15,3,4,0,30
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,bayesian,16,8,7,16,31
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,bayesian,6,7,6,21,32
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,kmeans,11,7,6,-30,33
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,designer,26,0,0,22,34
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,scatter,linear,9,6,4,62,35
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,bayesian,15,1,1,26,36
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,heatmap,designer,23,8,7,19,37
10,32,Product Designer,Female,yes,no,5,collegeGraduate,desktop,26,11,,choropleth,linear,26,3,3,-33,38
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,kmeans,20,3,3,-100,0
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,linear,19,1,1,-100,1
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,linear,16,6,7,-100,2
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,bayesian,7,7,8,-66,3
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,bayesian,19,5,4,-49,4
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,kmeans,7,5,6,0,5
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,kmeans,18,4,5,17,6
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,kmeans,3,5,4,-28,7
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,linear,25,7,6,25,8
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,engagement,0,8,8,-8,9
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,kmeans,13,1,1,-11,10
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,kmeans,19,0,0,48,11
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,designer,25,4,5,-37,12
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,designer,15,0,0,-16,13
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,bayesian,13,5,4,-12,14
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,kmeans,9,2,2,38,15
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,bayesian,14,5,3,-12,16
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,designer,18,8,8,8,17
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,linear,5,8,8,11,18
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,designer,24,5,6,10,19
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,linear,20,2,3,-10,20
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,linear,15,7,7,12,21
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,designer,1,0,0,55,22
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,bayesian,2,0,0,43,23
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,designer,10,3,4,-59,24
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,linear,10,0,0,16,25
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,kmeans,17,1,2,-11,26
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,bayesian,8,6,7,10,27
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,bayesian,23,4,5,-74,28
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,designer,23,8,8,29,29
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,linear,14,8,7,13,30
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,bayesian,3,5,5,-9,31
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,linear,7,2,4,-10,32
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,designer,14,5,5,15,33
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,bayesian,20,2,3,-10,34
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,scatter,engagement,0,8,8,15,35
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,designer,13,2,3,100,36
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,heatmap,kmeans,1,8,7,13,37
11,31,Analyst,Female,yes,no,10,collegeGraduate,laptop,15,6,,choropleth,engagement,0,8,8,14,38
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,designer,8,8,7,-41,0
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,bayesian,22,6,6,-28,1
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,linear,5,6,7,-27,2
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,linear,3,7,7,0,3
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,linear,26,5,5,0,4
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,designer,4,3,4,0,5
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,designer,6,1,1,0,6
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,engagement,0,8,8,0,7
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,bayesian,10,1,2,23,8
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,engagement,0,8,8,15,9
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,designer,17,1,3,0,10
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,kmeans,3,2,3,0,11
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,engagement,0,8,8,18,12
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,designer,22,4,7,0,13
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,bayesian,18,2,3,14,14
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,bayesian,20,0,0,0,15
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,bayesian,4,6,7,0,16
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,kmeans,16,1,2,0,17
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,designer,24,3,4,-27,18
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,kmeans,5,1,2,0,19
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,kmeans,17,6,7,0,20
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,kmeans,4,4,6,0,21
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,linear,4,1,3,0,22
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,kmeans,15,2,3,0,23
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,bayesian,6,2,3,0,24
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,kmeans,0,3,2,12,25
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,kmeans,11,6,4,18,26
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,kmeans,13,1,3,0,27
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,designer,7,4,5,0,28
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,bayesian,7,2,4,0,29
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,linear,19,5,6,0,30
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,linear,20,4,1,-32,31
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,designer,20,2,3,0,32
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,designer,10,0,1,0,33
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,linear,1,2,4,0,34
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,heatmap,linear,8,7,6,0,35
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,choropleth,bayesian,23,4,5,0,36
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,bayesian,13,8,8,0,37
13,29,,Male,yes,no,9,someCollege,desktop,-1,2,,scatter,linear,11,3,3,0,38
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,kmeans,9,2,2,0,0
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,bayesian,2,6,6,0,1
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,bayesian,25,8,8,0,2
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,kmeans,11,6,5,0,3
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,kmeans,14,7,7,0,4
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,engagement,0,8,8,0,5
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,linear,10,3,3,0,6
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,designer,5,1,1,0,7
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,kmeans,24,2,2,0,8
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,bayesian,4,3,3,0,9
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,engagement,0,8,8,0,10
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,designer,14,1,1,0,11
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,bayesian,19,5,5,0,12
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,linear,1,2,3,0,13
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,kmeans,13,0,1,0,14
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,linear,12,7,6,0,15
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,kmeans,5,8,8,0,16
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,designer,7,3,4,0,17
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,linear,25,6,5,0,18
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,linear,18,0,0,0,19
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,kmeans,25,3,4,0,20
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,designer,21,2,2,0,21
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,engagement,0,8,8,0,22
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,linear,9,1,1,0,23
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,linear,15,4,3,0,24
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,bayesian,14,1,1,0,25
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,designer,18,6,4,0,26
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,kmeans,20,6,5,0,27
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,linear,14,1,2,0,28
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,bayesian,18,6,7,0,29
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,bayesian,17,7,7,0,30
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,linear,26,3,4,0,31
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,designer,23,8,8,0,32
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,kmeans,3,8,8,0,33
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,designer,25,4,4,0,34
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,scatter,designer,4,7,6,0,35
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,choropleth,bayesian,10,0,0,0,36
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,bayesian,11,3,2,0,37
14,25,,Female,yes,no,8,someCollege,desktop,0,2,,heatmap,designer,17,1,2,0,38
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,designer,12,2,4,0,0
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,bayesian,18,6,6,47,1
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,linear,4,7,7,37,2
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,kmeans,13,6,7,42,3
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,bayesian,23,6,3,0,4
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,kmeans,7,7,8,0,5
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,linear,5,0,0,29,6
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,designer,2,8,8,0,7
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,linear,22,6,7,0,8
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,bayesian,21,3,3,0,9
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,engagement,0,8,8,0,10
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,bayesian,11,6,5,0,11
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,designer,6,8,8,46,12
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,designer,7,8,8,77,13
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,bayesian,20,6,6,0,14
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,bayesian,16,1,2,0,15
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,engagement,0,8,8,0,16
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,kmeans,11,1,1,0,17
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,bayesian,3,4,5,0,18
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,designer,5,4,5,0,19
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,kmeans,19,6,5,99,20
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,linear,3,5,5,0,21
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,designer,16,2,5,0,22
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,linear,8,3,3,0,23
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,bayesian,1,1,2,-21,24
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,linear,9,5,6,0,25
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,designer,4,3,5,31,26
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,designer,22,3,5,0,27
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,linear,19,3,2,0,28
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,linear,14,0,0,-35,29
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,choropleth,kmeans,3,6,7,0,30
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,kmeans,25,2,3,45,31
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,bayesian,25,0,0,53,32
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,kmeans,9,7,7,15,33
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,linear,16,3,4,-91,34
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,designer,24,6,6,0,35
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,kmeans,1,5,6,-13,36
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,heatmap,kmeans,12,4,5,29,37
15,20,,Male,yes,no,5,collegeGraduate,laptop,13,0,it so cool,scatter,engagement,0,8,8,47,38
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,engagement,0,8,8,-56,0
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,kmeans,3,1,1,39,1
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,bayesian,12,5,6,0,2
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,kmeans,1,4,6,-41,3
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,bayesian,22,6,6,-100,4
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,designer,25,4,3,26,5
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,designer,22,7,8,18,6
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,bayesian,16,2,3,-23,7
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,engagement,0,8,8,13,8
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,linear,14,5,6,-100,9
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,kmeans,7,6,5,100,10
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,linear,12,7,7,-20,11
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,kmeans,10,1,1,0,12
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,linear,11,4,5,16,13
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,designer,16,2,1,21,14
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,designer,6,5,6,-2,15
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,kmeans,24,6,6,16,16
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,linear,7,0,0,-13,17
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,linear,18,7,7,-24,18
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,kmeans,8,0,1,46,19
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,bayesian,15,0,0,0,20
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,kmeans,17,3,4,55,21
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,designer,21,1,1,21,22
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,engagement,0,8,8,-24,23
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,designer,13,6,6,-100,24
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,linear,4,8,8,33,25
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,linear,13,1,1,-12,26
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,bayesian,26,7,7,-16,27
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,kmeans,23,1,1,100,28
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,designer,12,5,6,-12,29
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,linear,10,8,8,12,30
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,choropleth,bayesian,4,0,0,-12,31
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,kmeans,26,2,1,23,32
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,bayesian,24,0,0,-15,33
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,linear,22,7,8,-100,34
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,bayesian,13,4,5,30,35
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,heatmap,bayesian,18,0,0,13,36
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,designer,11,1,1,-5,37
16,27,,Male,yes,no,10,graduateStudies,desktop,27,3,,scatter,designer,17,2,2,-5,38
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,kmeans,2,2,2,0,0
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,designer,21,0,0,0,1
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,bayesian,25,8,8,0,2
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,designer,8,7,7,0,3
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,kmeans,1,0,0,0,4
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,linear,2,3,0,0,5
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,linear,19,5,3,0,6
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,linear,9,4,3,0,7
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,kmeans,0,8,8,0,8
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,linear,6,3,1,0,9
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,kmeans,15,5,6,0,10
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,engagement,0,8,8,0,11
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,linear,16,3,0,0,12
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,kmeans,21,1,0,0,13
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,bayesian,15,6,5,0,14
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,linear,8,3,3,0,15
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,designer,2,5,5,0,16
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,linear,4,4,5,0,17
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,designer,5,7,6,0,18
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,kmeans,13,0,0,0,19
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,bayesian,17,7,7,0,20
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,bayesian,26,7,7,0,21
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,bayesian,22,8,8,0,22
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,kmeans,7,7,8,0,23
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,bayesian,8,2,2,0,24
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,engagement,0,8,8,0,25
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,scatter,engagement,0,8,8,0,26
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,bayesian,5,6,8,0,27
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,linear,23,4,5,0,28
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,linear,24,6,5,0,29
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,designer,18,3,2,0,30
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,designer,20,7,7,0,31
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,bayesian,7,5,5,0,32
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,designer,22,0,0,0,33
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,choropleth,designer,25,8,8,0,34
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,kmeans,14,7,8,0,35
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,designer,19,6,6,0,36
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,bayesian,18,6,5,0,37
17,24,,Male,yes,no,10,collegeGraduate,desktop,1,2,,heatmap,kmeans,8,7,7,0,38
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,kmeans,13,0,0,10,0
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,bayesian,22,6,6,9,1
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,designer,25,1,2,9,2
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,bayesian,5,0,0,-7,3
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,bayesian,14,3,3,6,4
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,kmeans,20,8,8,-13,5
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,engagement,0,8,8,-13,6
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,bayesian,23,0,0,-12,7
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,designer,22,0,0,12,8
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,kmeans,3,3,2,11,9
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,kmeans,21,2,2,11,10
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,linear,6,4,5,-7,11
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,designer,7,0,0,12,12
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,bayesian,18,6,5,10,13
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,linear,19,7,7,11,14
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,kmeans,23,8,8,10,15
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,linear,16,8,8,9,16
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,designer,10,8,8,-25,17
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,linear,5,3,2,-9,18
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,linear,21,6,4,23,19
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,bayesian,26,6,5,-6,20
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,bayesian,9,5,5,0,21
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,engagement,0,8,8,7,22
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,linear,26,0,0,-6,23
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,linear,20,8,8,11,24
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,designer,2,6,5,-8,25
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,designer,23,0,0,6,26
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,bayesian,2,8,8,-8,27
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,bayesian,25,7,7,0,28
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,kmeans,0,6,6,-10,29
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,kmeans,19,1,1,-8,30
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,linear,4,6,5,8,31
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,linear,23,5,4,5,32
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,choropleth,designer,21,6,5,0,33
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,engagement,0,8,8,12,34
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,scatter,kmeans,15,8,8,32,35
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,designer,5,6,5,14,36
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,kmeans,25,8,7,-6,37
19,28,UI,Female,yes,no,12,collegeGraduate,laptop,15,1,,heatmap,designer,11,8,8,0,38
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,kmeans,24,6,5,-67,0
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,linear,8,2,2,-94,1
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,kmeans,20,0,0,-38,2
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,linear,18,3,1,-29,3
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,kmeans,8,0,0,-38,4
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,engagement,0,8,8,-37,5
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,bayesian,11,0,0,87,6
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,kmeans,0,6,6,67,7
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,linear,4,6,5,77,8
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,linear,19,6,6,-39,9
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,kmeans,3,0,0,95,10
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,linear,12,3,3,-69,11
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,bayesian,22,2,2,27,12
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,designer,17,1,3,20,13
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,bayesian,16,4,3,-30,14
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,designer,11,2,2,-24,15
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,bayesian,24,0,0,-54,16
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,designer,14,2,3,-23,17
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,bayesian,4,0,0,-22,18
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,engagement,0,8,8,-40,19
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,kmeans,15,5,4,83,20
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,designer,22,5,3,45,21
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,bayesian,1,7,6,12,22
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,designer,1,7,7,21,23
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,designer,7,8,8,46,24
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,bayesian,18,3,5,-21,25
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,kmeans,13,3,3,-22,26
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,linear,5,6,5,-19,27
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,kmeans,9,5,4,9,28
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,designer,13,3,4,-100,29
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,engagement,0,8,8,58,30
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,designer,6,0,0,75,31
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,bayesian,26,7,6,22,32
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,kmeans,7,0,0,100,33
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,heatmap,linear,1,5,4,33,34
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,linear,25,5,4,17,35
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,bayesian,20,4,2,-28,36
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,scatter,linear,6,0,0,25,37
20,28,,Male,yes,no,12,collegeGraduate,desktop,23,2,,choropleth,designer,18,1,0,75,38
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,kmeans,17,8,8,0,0
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,linear,18,4,5,0,1
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,bayesian,16,7,8,0,2
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,engagement,0,8,8,14,3
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,linear,8,4,5,0,4
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,designer,19,8,7,0,5
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,engagement,0,8,8,0,6
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,kmeans,4,7,7,0,7
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,engagement,0,8,8,0,8
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,designer,21,5,5,0,9
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,bayesian,24,0,1,0,10
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,designer,26,2,2,0,11
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,linear,16,4,6,0,12
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,bayesian,20,5,4,0,13
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,kmeans,15,8,8,21,14
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,designer,7,7,7,0,15
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,linear,11,8,8,0,16
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,bayesian,5,5,8,0,17
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,designer,8,5,3,0,18
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,kmeans,11,6,5,0,19
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,linear,20,2,2,0,20
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,linear,26,0,0,0,21
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,linear,19,0,0,0,22
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,linear,9,4,4,0,23
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,designer,25,4,4,0,24
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,bayesian,12,5,4,0,25
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,bayesian,25,2,2,-5,26
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,kmeans,3,8,8,10,27
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,kmeans,7,7,8,8,28
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,kmeans,22,7,7,-8,29
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,heatmap,designer,24,7,7,-15,30
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,designer,14,4,4,12,31
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,kmeans,18,7,7,8,32
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,kmeans,21,2,2,-8,33
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,bayesian,8,4,4,7,34
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,choropleth,bayesian,15,5,4,9,35
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,bayesian,26,0,0,0,36
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,linear,15,0,0,11,37
22,23,,Female,yes,no,9,collegeGraduate,desktop,-1,3,,scatter,designer,4,4,4,9,38
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,engagement,0,8,8,0,0
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,bayesian,26,6,6,-53,1
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,bayesian,22,6,6,-39,2
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,bayesian,25,0,0,0,3
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,engagement,0,8,8,76,4
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,designer,7,6,6,15,5
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,linear,13,2,2,-80,6
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,bayesian,19,8,8,0,7
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,linear,17,3,3,-61,8
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,designer,19,5,5,32,9
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,engagement,0,8,8,94,10
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,linear,5,1,1,55,11
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,linear,24,6,6,-32,12
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,designer,9,0,0,32,13
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,kmeans,13,0,0,26,14
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,bayesian,4,7,7,34,15
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,designer,4,8,8,53,16
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,bayesian,21,6,7,18,17
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,linear,6,4,5,-100,18
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,linear,11,2,1,-31,19
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,designer,12,2,2,14,20
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,bayesian,10,8,8,100,21
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,linear,19,4,4,-11,22
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,kmeans,17,4,4,-16,23
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,kmeans,7,5,5,20,24
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,kmeans,15,8,8,13,25
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,kmeans,8,1,1,100,26
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,bayesian,14,3,3,21,27
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,designer,20,4,4,33,28
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,kmeans,6,1,1,100,29
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,kmeans,1,0,0,100,30
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,designer,21,7,7,100,31
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,designer,6,4,5,32,32
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,linear,18,2,2,40,33
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,scatter,kmeans,22,4,4,27,34
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,linear,14,3,4,25,35
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,heatmap,bayesian,8,1,1,100,36
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,kmeans,19,3,3,100,37
23,28,designer,Male,yes,no,10,collegeGraduate,desktop,8,5,,choropleth,designer,18,1,1,-36,38
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,linear,15,7,7,-58,0
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,designer,10,7,6,-64,1
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,designer,9,5,6,-77,2
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,bayesian,12,6,6,-89,3
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,kmeans,21,1,1,-39,4
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,engagement,0,8,8,-34,5
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,kmeans,25,1,1,-33,6
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,engagement,0,8,8,-40,7
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,bayesian,19,0,0,18,8
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,bayesian,13,6,5,-33,9
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,designer,3,4,4,-36,10
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,kmeans,18,0,0,0,11
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,bayesian,15,8,8,-38,12
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,designer,22,4,5,0,13
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,designer,7,1,2,13,14
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,designer,16,6,7,25,15
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,designer,5,7,6,30,16
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,bayesian,17,3,4,-29,17
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,linear,2,8,7,-82,18
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,kmeans,24,2,3,-47,19
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,kmeans,11,8,8,-49,20
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,kmeans,14,3,4,-56,21
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,kmeans,6,3,4,38,22
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,designer,0,7,6,32,23
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,linear,13,2,4,-61,24
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,designer,25,3,4,-93,25
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,linear,23,6,7,-83,26
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,linear,3,7,7,44,27
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,linear,16,2,2,-93,28
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,kmeans,17,0,1,-76,29
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,bayesian,4,6,5,-66,30
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,bayesian,10,5,4,30,31
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,linear,12,6,6,-52,32
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,linear,4,3,2,-88,33
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,kmeans,5,3,3,-94,34
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,bayesian,25,8,8,32,35
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,choropleth,engagement,0,8,8,88,36
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,scatter,linear,26,7,7,-65,37
24,23,Student,Male,yes,no,6,someCollege,laptop,15,6,,heatmap,bayesian,21,5,6,0,38
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,linear,26,6,5,-7,0
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,kmeans,9,1,0,22,1
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,designer,7,8,8,0,2
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,bayesian,1,6,5,0,3
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,engagement,0,8,8,0,4
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,linear,2,0,0,0,5
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,linear,9,1,0,0,6
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,designer,23,1,0,-51,7
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,kmeans,24,2,1,0,8
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,designer,21,5,6,0,9
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,kmeans,10,3,4,0,10
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,bayesian,18,4,5,-26,11
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,linear,7,4,4,-65,12
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,linear,19,3,3,19,13
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,bayesian,9,6,6,10,14
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,designer,17,7,8,0,15
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,linear,14,3,4,17,16
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,kmeans,8,5,5,29,17
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,bayesian,16,2,2,-14,18
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,designer,24,7,7,0,19
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,engagement,0,8,8,33,20
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,linear,23,7,7,8,21
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,bayesian,2,8,8,0,22
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,designer,22,7,8,0,23
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,engagement,0,8,8,0,24
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,kmeans,5,2,2,0,25
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,linear,17,5,6,-67,26
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,designer,26,7,6,0,27
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,kmeans,14,1,1,42,28
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,bayesian,10,5,6,63,29
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,bayesian,8,6,5,0,30
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,designer,0,3,2,-60,31
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,linear,21,5,5,28,32
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,designer,12,7,7,27,33
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,choropleth,kmeans,7,4,4,0,34
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,bayesian,11,3,3,15,35
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,heatmap,kmeans,20,3,4,-18,36
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,kmeans,23,4,4,-14,37
26,55,Web designer free lancer,Female,yes,no,8,someCollege,desktop,16,1,The test is very interesting. Congratulations!,scatter,bayesian,24,2,2,-28,38
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,linear,12,4,5,-22,0
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,linear,3,5,6,29,1
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,bayesian,26,0,0,43,2
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,linear,25,5,6,43,3
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,linear,14,7,5,74,4
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,designer,15,0,0,100,5
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,kmeans,21,0,0,52,6
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,bayesian,19,8,8,82,7
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,engagement,0,8,8,98,8
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,kmeans,17,6,7,84,9
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,designer,4,7,6,79,10
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,kmeans,22,0,1,-71,11
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,kmeans,26,3,2,89,12
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,designer,16,2,2,65,13
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,designer,10,8,8,87,14
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,engagement,0,8,8,37,15
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,linear,15,6,6,42,16
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,bayesian,2,8,8,81,17
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,designer,1,4,5,27,18
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,designer,23,4,4,0,19
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,bayesian,25,2,2,0,20
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,designer,11,7,8,82,21
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,designer,25,6,7,83,22
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,kmeans,25,6,5,66,23
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,linear,13,3,3,67,24
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,bayesian,4,6,6,39,25
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,linear,9,2,1,-52,26
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,bayesian,17,8,8,-46,27
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,engagement,0,8,8,-56,28
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,bayesian,12,6,6,68,29
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,kmeans,20,5,5,-69,30
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,linear,24,3,4,-64,31
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,kmeans,4,8,8,50,32
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,bayesian,8,1,1,65,33
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,bayesian,22,5,4,-59,34
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,kmeans,2,2,1,-45,35
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,scatter,kmeans,14,6,7,68,36
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,choropleth,linear,23,6,6,0,37
27,26,,Male,yes,no,8,collegeGraduate,phone,6,1,This was an interesting one. Thanks,heatmap,designer,20,4,3,49,38
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,linear,8,6,4,-52,0
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,kmeans,2,7,7,19,1
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,linear,9,4,4,64,2
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,designer,20,5,4,16,3
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,designer,13,0,0,30,4
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,engagement,0,8,8,33,5
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,engagement,0,8,8,25,6
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,linear,23,4,6,-11,7
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,kmeans,0,4,3,-30,8
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,bayesian,24,0,0,17,9
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,kmeans,22,5,7,26,10
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,kmeans,26,4,3,16,11
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,kmeans,16,6,7,22,12
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,designer,8,5,2,-54,13
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,linear,10,0,1,37,14
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,bayesian,21,8,7,65,15
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,kmeans,24,2,3,16,16
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,bayesian,8,4,3,19,17
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,bayesian,5,5,5,18,18
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,kmeans,18,1,1,11,19
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,designer,23,5,6,-43,20
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,designer,1,7,7,26,21
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,kmeans,15,0,0,18,22
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,designer,17,3,4,-33,23
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,bayesian,20,3,4,-93,24
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,engagement,0,8,8,26,25
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,bayesian,16,1,2,16,26
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,designer,6,1,2,-27,27
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,choropleth,linear,26,2,3,21,28
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,designer,7,2,2,14,29
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,bayesian,13,0,1,-28,30
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,linear,13,6,6,32,31
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,kmeans,12,8,8,30,32
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,bayesian,10,8,8,19,33
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,linear,24,3,4,23,34
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,heatmap,linear,12,8,7,29,35
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,designer,5,6,5,-28,36
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,linear,25,4,8,29,37
28,28,UX Designer,Female,yes,no,8,collegeGraduate,laptop,13,2,,scatter,bayesian,2,8,8,42,38
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,designer,9,4,3,-100,0
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,kmeans,18,8,8,-9,1
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,designer,26,4,4,-29,2
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,engagement,0,8,8,-100,3
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,linear,9,1,1,-27,4
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,designer,22,5,5,-100,5
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,linear,10,4,5,-100,6
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,linear,26,0,0,0,7
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,designer,1,1,3,-12,8
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,engagement,0,8,8,-69,9
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,bayesian,2,0,1,-7,10
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,bayesian,23,2,2,-29,11
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,designer,13,8,8,16,12
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,bayesian,10,1,1,-61,13
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,kmeans,17,6,5,-79,14
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,designer,19,6,5,-62,15
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,designer,6,5,6,-100,16
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,kmeans,10,5,5,-62,17
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,linear,3,6,5,-69,18
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,bayesian,6,0,1,-38,19
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,linear,16,8,8,-100,20
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,engagement,0,8,8,17,21
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,kmeans,2,1,2,-52,22
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,kmeans,21,2,3,-100,23
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,linear,17,6,5,-44,24
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,linear,7,1,2,-54,25
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,bayesian,19,1,2,-50,26
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,designer,15,8,8,-59,27
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,designer,24,7,6,-46,28
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,bayesian,12,1,1,-64,29
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,kmeans,12,0,0,0,30
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,linear,4,6,5,-66,31
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,bayesian,0,7,8,-100,32
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,scatter,bayesian,22,5,4,-54,33
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,linear,14,0,1,-78,34
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,kmeans,6,5,6,-83,35
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,bayesian,4,1,2,-38,36
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,heatmap,kmeans,13,5,4,-51,37
34,43,content strategist,noReply,yes,no,15,graduateStudies,laptop,15,15,,choropleth,kmeans,26,5,6,-61,38
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,designer,14,3,2,0,0
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,designer,3,3,2,0,1
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,kmeans,10,2,2,0,2
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,designer,23,3,2,0,3
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,kmeans,14,5,6,0,4
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,kmeans,16,3,2,0,5
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,kmeans,15,0,0,0,6
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,bayesian,7,1,2,0,7
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,designer,16,7,7,0,8
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,engagement,0,8,8,0,9
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,bayesian,2,1,1,0,10
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,linear,24,4,3,0,11
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,kmeans,20,5,6,0,12
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,engagement,0,8,8,0,13
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,designer,13,3,3,0,14
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,bayesian,21,0,1,0,15
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,linear,8,7,6,0,16
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,designer,11,1,1,0,17
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,bayesian,13,4,3,0,18
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,designer,6,6,5,0,19
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,designer,19,3,4,0,20
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,kmeans,2,2,3,0,21
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,engagement,0,8,8,0,22
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,bayesian,11,1,1,0,23
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,bayesian,12,6,5,0,24
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,linear,6,5,4,0,25
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,linear,20,3,4,0,26
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,kmeans,22,2,2,0,27
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,linear,3,5,5,0,28
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,linear,19,4,3,0,29
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,bayesian,15,8,8,0,30
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,bayesian,16,0,0,0,31
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,kmeans,6,5,0,0,32
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,linear,22,8,7,0,33
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,linear,17,2,3,0,34
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,choropleth,kmeans,7,0,1,0,35
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,bayesian,5,5,5,0,36
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,heatmap,designer,20,8,8,0,37
35,37,UX Writer,Female,yes,no,8,collegeGraduate,laptop,13,3,,scatter,linear,0,3,3,0,38
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,designer,2,7,7,24,0
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,kmeans,4,6,6,-80,1
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,linear,15,6,6,-14,2
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,engagement,0,8,8,29,3
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,linear,10,0,1,0,4
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,kmeans,22,5,4,6,5
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,linear,16,0,0,-70,6
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,designer,14,0,1,37,7
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,designer,5,1,1,-81,8
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,linear,26,6,5,10,9
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,designer,9,1,3,-85,10
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,bayesian,11,1,2,53,11
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,kmeans,2,1,2,-74,12
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,designer,24,1,1,-94,13
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,engagement,0,8,8,-23,14
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,bayesian,4,4,3,-83,15
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,linear,2,0,1,90,16
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,designer,16,5,5,-1,17
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,bayesian,9,4,5,5,18
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,designer,6,6,5,19,19
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,linear,8,6,3,-85,20
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,bayesian,3,2,3,8,21
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,kmeans,10,8,8,40,22
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,engagement,0,8,8,-91,23
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,bayesian,24,6,6,-98,24
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,bayesian,21,7,7,82,25
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,bayesian,14,1,0,14,26
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,linear,18,6,6,-21,27
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,kmeans,8,1,1,13,28
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,bayesian,0,6,6,-56,29
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,bayesian,23,4,5,10,30
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,kmeans,13,1,1,0,31
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,linear,14,0,0,-100,32
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,kmeans,21,1,2,-62,33
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,designer,7,3,4,-70,34
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,designer,17,3,4,18,35
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,scatter,linear,22,8,8,-50,36
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,choropleth,kmeans,9,1,1,55,37
37,33,Technical writer,Male,yes,no,10,graduateStudies,desktop,26,0,,heatmap,kmeans,6,2,3,65,38
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,bayesian,7,4,5,-37,0
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,designer,15,6,6,56,1
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,bayesian,26,1,1,-17,2
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,linear,9,7,7,28,3
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,bayesian,15,2,2,1,4
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,designer,8,4,4,-21,5
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,engagement,0,8,8,30,6
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,designer,12,0,0,-7,7
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,linear,7,6,6,8,8
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,linear,2,8,8,17,9
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,engagement,0,8,8,9,10
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,kmeans,6,8,8,14,11
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,bayesian,12,7,7,46,12
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,linear,0,3,3,-58,13
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,bayesian,0,7,5,63,14
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,kmeans,8,5,5,9,15
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,kmeans,5,1,1,16,16
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,kmeans,14,7,7,12,17
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,designer,14,6,7,28,18
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,designer,9,8,8,-63,19
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,linear,4,4,4,37,20
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,bayesian,14,6,5,58,21
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,linear,14,1,1,-40,22
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,kmeans,18,3,3,13,23
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,bayesian,25,6,5,63,24
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,kmeans,0,1,1,11,25
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,linear,1,2,1,62,26
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,linear,23,1,1,55,27
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,designer,2,6,6,52,28
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,kmeans,7,7,7,25,29
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,designer,25,8,8,25,30
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,bayesian,6,1,2,-18,31
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,kmeans,21,0,0,20,32
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,linear,24,6,4,-8,33
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,designer,19,1,2,38,34
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,bayesian,4,7,7,-42,35
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,scatter,designer,23,1,1,35,36
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,choropleth,kmeans,24,3,3,11,37
38,42,Designer,Female,yes,no,7,collegeGraduate,laptop,15,12,,heatmap,engagement,0,8,8,11,38
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,engagement,0,8,8,47,0
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,bayesian,11,8,8,70,1
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,linear,2,2,2,-73,2
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,kmeans,0,2,2,33,3
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,designer,2,0,0,77,4
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,designer,22,6,6,64,5
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,linear,24,0,0,-78,6
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,kmeans,26,7,7,84,7
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,linear,7,3,1,63,8
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,kmeans,1,0,0,17,9
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,designer,7,3,4,-25,10
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,bayesian,19,8,8,37,11
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,designer,8,8,8,-81,12
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,bayesian,2,8,8,23,13
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,engagement,0,8,8,24,14
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,bayesian,25,1,1,29,15
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,designer,9,3,3,32,16
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,engagement,0,8,8,14,17
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,designer,6,2,3,-24,18
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,kmeans,22,2,2,-18,19
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,kmeans,6,4,4,-73,20
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,bayesian,18,3,3,-82,21
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,kmeans,19,5,5,65,22
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,linear,0,0,1,-58,23
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,designer,16,6,7,31,24
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,kmeans,3,7,6,-22,25
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,linear,21,7,7,64,26
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,bayesian,21,3,3,-29,27
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,linear,20,4,5,-90,28
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,bayesian,3,3,4,-57,29
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,linear,8,5,6,-82,30
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,linear,18,3,3,-64,31
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,designer,23,6,6,-34,32
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,choropleth,designer,10,4,5,42,33
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,bayesian,12,1,1,35,34
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,linear,14,0,0,-27,35
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,scatter,bayesian,10,2,2,-12,36
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,kmeans,16,7,7,20,37
39,35,Cognitive Neuroscientist,Female,yes,no,6,graduateStudies,laptop,13,0,It wasn't clear what you meant by pleasant? Where you referring to color scheme,heatmap,kmeans,24,6,6,-8,38
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,designer,13,8,8,-23,0
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,linear,23,2,1,-26,1
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,designer,12,7,6,0,2
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,designer,11,7,6,-13,3
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,kmeans,18,4,5,20,4
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,engagement,0,8,8,38,5
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,kmeans,10,4,4,13,6
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,kmeans,26,8,7,13,7
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,bayesian,3,7,8,-13,8
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,engagement,0,8,8,21,9
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,kmeans,19,8,8,-24,10
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,engagement,0,8,8,-20,11
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,designer,1,7,6,13,12
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,bayesian,10,5,6,25,13
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,designer,15,7,7,9,14
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,bayesian,9,1,0,45,15
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,linear,9,5,6,13,16
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,kmeans,4,2,1,33,17
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,bayesian,7,6,6,13,18
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,linear,0,0,0,43,19
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,bayesian,2,3,2,47,20
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,bayesian,17,2,2,-21,21
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,designer,19,6,5,22,22
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,linear,8,4,4,-72,23
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,kmeans,17,2,2,45,24
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,bayesian,13,3,3,37,25
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,designer,23,0,0,39,26
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,linear,17,4,4,32,27
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,linear,26,4,6,-32,28
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,bayesian,16,4,3,-16,29
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,designer,20,7,6,24,30
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,linear,7,4,3,-41,31
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,bayesian,24,0,0,31,32
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,kmeans,9,6,6,36,33
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,kmeans,2,8,8,23,34
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,linear,5,8,7,-68,35
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,choropleth,linear,20,3,4,35,36
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,scatter,designer,3,5,7,-27,37
42,52,Picture Framer Artist,Male,yes,no,1,collegeGraduate,laptop,15,30,,heatmap,kmeans,15,8,8,25,38
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,engagement,0,8,8,57,0
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,kmeans,18,1,1,10,1
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,bayesian,0,5,5,32,2
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,designer,5,8,7,-26,3
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,kmeans,26,4,4,-15,4
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,engagement,0,8,8,-100,5
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,designer,24,8,8,-75,6
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,designer,12,5,4,35,7
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,linear,17,8,8,0,8
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,bayesian,25,8,8,-57,9
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,engagement,0,8,8,7,10
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,designer,8,5,4,0,11
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,kmeans,19,2,2,64,12
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,linear,24,1,1,38,13
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,kmeans,9,8,8,-20,14
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,designer,1,4,4,25,15
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,linear,0,4,4,31,16
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,linear,9,3,4,83,17
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,designer,25,3,3,-73,18
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,kmeans,13,1,2,13,19
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,bayesian,20,5,4,33,20
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,bayesian,8,0,1,-20,21
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,linear,18,7,6,100,22
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,bayesian,23,3,4,54,23
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,kmeans,1,8,8,32,24
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,designer,9,3,3,15,25
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,bayesian,13,4,4,-31,26
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,kmeans,6,8,8,-83,27
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,linear,10,1,1,-68,28
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,kmeans,10,3,3,13,29
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,linear,12,0,0,63,30
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,bayesian,3,7,7,-37,31
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,designer,13,2,2,100,32
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,bayesian,22,1,1,-30,33
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,designer,7,7,7,-100,34
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,choropleth,linear,5,0,0,57,35
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,linear,16,5,6,-3,36
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,scatter,kmeans,3,7,7,-35,37
43,24,UI/UX Designer,Male,yes,no,10,graduateStudies,desktop,21,10,alialkan.13@gmail.com in case of need.,heatmap,bayesian,6,5,5,9,38
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,linear,24,5,5,5,0
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,engagement,0,8,8,4,1
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,linear,20,4,6,-3,2
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,designer,4,4,3,-12,3
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,designer,21,8,8,-3,4
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,bayesian,23,4,3,1,5
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,kmeans,4,1,2,8,6
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,designer,11,2,2,3,7
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,kmeans,19,4,4,7,8
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,engagement,0,8,8,4,9
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,kmeans,16,8,7,-60,10
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,bayesian,25,6,5,-4,11
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,kmeans,12,5,4,-45,12
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,kmeans,10,5,5,5,13
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,designer,9,4,3,-25,14
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,linear,8,3,3,-85,15
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,bayesian,7,3,4,-19,16
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,engagement,0,8,8,-17,17
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,designer,2,8,8,13,18
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,bayesian,5,1,2,-5,19
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,linear,9,4,3,7,20
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,bayesian,24,5,5,1,21
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,kmeans,8,0,0,1,22
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,linear,11,3,4,1,23
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,kmeans,7,3,5,1,24
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,bayesian,10,2,3,-12,25
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,designer,8,5,4,-82,26
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,kmeans,5,5,5,-29,27
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,designer,7,0,0,-57,28
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,kmeans,11,8,8,-17,29
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,linear,13,8,8,-1,30
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,bayesian,26,1,2,19,31
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,designer,6,0,0,5,32
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,choropleth,linear,6,1,0,-85,33
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,bayesian,13,8,8,16,34
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,linear,14,8,8,16,35
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,scatter,bayesian,21,7,7,2,36
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,linear,16,6,5,-46,37
44,28,Web Developer,Male,yes,no,12,collegeGraduate,laptop,15,0,,heatmap,designer,24,4,4,-39,38
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,bayesian,13,1,2,34,0
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,linear,26,0,0,27,1
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,kmeans,8,2,2,26,2
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,kmeans,18,8,8,53,3
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,designer,17,8,7,41,4
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,bayesian,17,8,8,14,5
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,designer,1,2,3,21,6
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,bayesian,6,0,0,-68,7
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,kmeans,6,7,6,-18,8
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,linear,25,1,2,25,9
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,bayesian,25,2,3,-15,10
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,kmeans,19,6,7,23,11
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,bayesian,18,2,2,46,12
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,bayesian,2,2,3,-16,13
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,designer,21,3,3,28,14
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,bayesian,10,6,5,31,15
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,bayesian,22,8,8,-48,16
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,designer,4,1,1,-17,17
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,kmeans,17,4,5,32,18
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,designer,15,5,4,39,19
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,engagement,0,8,8,34,20
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,engagement,0,8,8,28,21
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,designer,19,2,1,18,22
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,linear,10,4,4,-46,23
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,linear,11,7,7,32,24
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,bayesian,5,5,5,23,25
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,linear,8,8,7,-81,26
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,designer,2,8,8,34,27
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,engagement,0,8,8,18,28
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,kmeans,20,8,8,-43,29
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,linear,17,6,8,24,30
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,linear,4,4,4,-18,31
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,kmeans,22,0,1,-65,32
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,linear,16,0,1,-78,33
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,heatmap,designer,8,6,7,33,34
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,choropleth,kmeans,11,6,5,-57,35
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,kmeans,4,7,7,-62,36
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,linear,13,1,1,-64,37
45,37,UX Director,Male,yes,no,10,collegeGraduate,desktop,27,14,,scatter,designer,7,8,8,53,38

